Testing Inequalities Linear in Nuisance Parameters

This paper proposes a new test for inequalities that are linear in possibly partially identified nuisance parameters. This type of hypothesis arises in a broad set of problems, including subvector inference for linear unconditional moment (in)equality models, specification testing of such models, and inference for parameters bounded by linear programs. The new test uses a two-step test statistic and a chi-squared critical value with data-dependent degrees of freedom that can be calculated by an elementary formula. Its simple structure and tuning-parameter-free implementation make it attractive for practical use. We establish uniform asymptotic validity of the test, demonstrate its finite-sample size and power in simulations, and illustrate its use in an empirical application that analyzes women's labor supply in response to a welfare policy reform.

==> IntIV_Rej_ALL_5000_dx_1_n_1000.txt <==
  theta; rr_GCC;    rr_RGCC;    rr_BCS;     rr_Bei;     rr_CR1;     rr_CR2;     rr_CR3;
 -2.0000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.9584;   1.0000;   1.0000
 -1.9800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.9484;   1.0000;   1.0000
 -1.9600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.9376;   1.0000;   1.0000
 -1.9400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.9210;   1.0000;   1.0000
 -1.9200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.9022;   1.0000;   1.0000
 -1.9000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.8790;   1.0000;   1.0000
 -1.8800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.8542;   1.0000;   1.0000
 -1.8600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.8250;   1.0000;   1.0000
 -1.8400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.7944;   1.0000;   1.0000
 -1.8200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.7578;   1.0000;   1.0000
 -1.8000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.7236;   1.0000;   1.0000
 -1.7800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.6878;   1.0000;   1.0000
 -1.7600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.6494;   1.0000;   1.0000
 -1.7400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.6060;   1.0000;   1.0000
 -1.7200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.5618;   1.0000;   1.0000
 -1.7000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.5138;   1.0000;   1.0000
 -1.6800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.4646;   1.0000;   1.0000
 -1.6600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.4222;   1.0000;   1.0000
 -1.6400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3856;   0.9998;   1.0000
 -1.6200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3418;   0.9996;   1.0000
 -1.6000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3022;   0.9994;   0.9998
 -1.5800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.2586;   0.9992;   0.9998
 -1.5600  ;1.0000;   1.0000;   0.9998;   1.0000;   0.2218;   0.9988;   0.9996
 -1.5400  ;0.9996;   0.9996;   0.9996;   0.9996;   0.1942;   0.9984;   0.9994
 -1.5200  ;0.9992;   0.9992;   0.9990;   0.9992;   0.1644;   0.9964;   0.9992
 -1.5000  ;0.9986;   0.9986;   0.9982;   0.9988;   0.1344;   0.9926;   0.9980
 -1.4800  ;0.9978;   0.9978;   0.9978;   0.9980;   0.1134;   0.9844;   0.9980
 -1.4600  ;0.9960;   0.9960;   0.9954;   0.9964;   0.0916;   0.9730;   0.9958
 -1.4400  ;0.9900;   0.9902;   0.9902;   0.9926;   0.0726;   0.9532;   0.9882
 -1.4200  ;0.9806;   0.9808;   0.9802;   0.9854;   0.0576;   0.9264;   0.9792
 -1.4000  ;0.9632;   0.9636;   0.9600;   0.9720;   0.0420;   0.8876;   0.9630
 -1.3800  ;0.9360;   0.9364;   0.9352;   0.9502;   0.0298;   0.8378;   0.9420
 -1.3600  ;0.8992;   0.9002;   0.8928;   0.9174;   0.0216;   0.7808;   0.9114
 -1.3400  ;0.8362;   0.8378;   0.8336;   0.8702;   0.0150;   0.7008;   0.8734
 -1.3200  ;0.7608;   0.7630;   0.7582;   0.8008;   0.0118;   0.6214;   0.8208
 -1.3000  ;0.6762;   0.6780;   0.6596;   0.7174;   0.0088;   0.5302;   0.7526
 -1.2800  ;0.5720;   0.5758;   0.5554;   0.6176;   0.0068;   0.4412;   0.6742
 -1.2600  ;0.4714;   0.4770;   0.4466;   0.5114;   0.0036;   0.3562;   0.5928
 -1.2400  ;0.3716;   0.3788;   0.3422;   0.4032;   0.0022;   0.2768;   0.5032
 -1.2200  ;0.2822;   0.2944;   0.2488;   0.3010;   0.0010;   0.2120;   0.4160
 -1.2000  ;0.2038;   0.2216;   0.1720;   0.2176;   0.0006;   0.1572;   0.3372
 -1.1800  ;0.1414;   0.1586;   0.1108;   0.1430;   0.0002;   0.1110;   0.2628
 -1.1600  ;0.1000;   0.1202;   0.0712;   0.0910;   0.0002;   0.0750;   0.2044
 -1.1400  ;0.0674;   0.0852;   0.0436;   0.0582;   0.0000;   0.0474;   0.1442
 -1.1200  ;0.0424;   0.0562;   0.0254;   0.0356;   0.0000;   0.0318;   0.1048
 -1.1000  ;0.0250;   0.0370;   0.0136;   0.0184;   0.0000;   0.0200;   0.0734
 -1.0800  ;0.0136;   0.0244;   0.0076;   0.0096;   0.0000;   0.0130;   0.0522
 -1.0600  ;0.0082;   0.0124;   0.0036;   0.0056;   0.0000;   0.0090;   0.0380
 -1.0400  ;0.0042;   0.0080;   0.0018;   0.0030;   0.0000;   0.0072;   0.0276
 -1.0200  ;0.0030;   0.0044;   0.0008;   0.0012;   0.0000;   0.0060;   0.0222
 -1.0000  ;0.0014;   0.0032;   0.0004;   0.0008;   0.0000;   0.0050;   0.0190
 -0.9800  ;0.0008;   0.0020;   0.0002;   0.0006;   0.0000;   0.0052;   0.0182
 -0.9600  ;0.0008;   0.0020;   0.0002;   0.0008;   0.0000;   0.0052;   0.0212
 -0.9400  ;0.0018;   0.0030;   0.0004;   0.0012;   0.0000;   0.0054;   0.0228
 -0.9200  ;0.0040;   0.0072;   0.0014;   0.0024;   0.0000;   0.0070;   0.0266
 -0.9000  ;0.0074;   0.0114;   0.0030;   0.0062;   0.0000;   0.0094;   0.0358
 -0.8800  ;0.0146;   0.0210;   0.0076;   0.0114;   0.0002;   0.0142;   0.0444
 -0.8600  ;0.0232;   0.0304;   0.0124;   0.0168;   0.0002;   0.0200;   0.0606
 -0.8400  ;0.0354;   0.0466;   0.0210;   0.0298;   0.0002;   0.0286;   0.0806
 -0.8200  ;0.0528;   0.0704;   0.0364;   0.0490;   0.0002;   0.0386;   0.1158
 -0.8000  ;0.0870;   0.1084;   0.0580;   0.0800;   0.0002;   0.0538;   0.1594
 -0.7800  ;0.1330;   0.1544;   0.0958;   0.1290;   0.0004;   0.0790;   0.2068
 -0.7600  ;0.1930;   0.2098;   0.1526;   0.1930;   0.0006;   0.1162;   0.2788
 -0.7400  ;0.2646;   0.2796;   0.2296;   0.2846;   0.0014;   0.1696;   0.3606
 -0.7200  ;0.3554;   0.3698;   0.3222;   0.3868;   0.0018;   0.2296;   0.4478
 -0.7000  ;0.4580;   0.4672;   0.4336;   0.4966;   0.0022;   0.3106;   0.5436
 -0.6800  ;0.5702;   0.5768;   0.5532;   0.6104;   0.0052;   0.3942;   0.6424
 -0.6600  ;0.6748;   0.6794;   0.6648;   0.7182;   0.0074;   0.4898;   0.7316
 -0.6400  ;0.7752;   0.7778;   0.7648;   0.8128;   0.0118;   0.5930;   0.8112
 -0.6200  ;0.8554;   0.8562;   0.8480;   0.8828;   0.0172;   0.6894;   0.8692
 -0.6000  ;0.9090;   0.9098;   0.9058;   0.9308;   0.0242;   0.7774;   0.9160
 -0.5800  ;0.9534;   0.9534;   0.9488;   0.9606;   0.0320;   0.8470;   0.9496
 -0.5600  ;0.9728;   0.9728;   0.9708;   0.9788;   0.0428;   0.8962;   0.9728
 -0.5400  ;0.9858;   0.9858;   0.9834;   0.9886;   0.0568;   0.9356;   0.9832
 -0.5200  ;0.9934;   0.9934;   0.9906;   0.9928;   0.0754;   0.9620;   0.9916
 -0.5000  ;0.9972;   0.9972;   0.9950;   0.9952;   0.0940;   0.9788;   0.9966
 -0.4800  ;0.9988;   0.9988;   0.9974;   0.9980;   0.1154;   0.9896;   0.9984
 -0.4600  ;0.9996;   0.9996;   0.9980;   0.9980;   0.1414;   0.9944;   0.9996
 -0.4400  ;0.9998;   0.9998;   0.9982;   0.9982;   0.1754;   0.9968;   0.9996
 -0.4200  ;0.9998;   0.9998;   0.9982;   0.9984;   0.2106;   0.9994;   0.9998
 -0.4000  ;1.0000;   1.0000;   0.9984;   0.9984;   0.2446;   0.9998;   1.0000
 -0.3800  ;1.0000;   1.0000;   0.9984;   0.9984;   0.2870;   0.9998;   1.0000
 -0.3600  ;1.0000;   1.0000;   0.9984;   0.9984;   0.3294;   0.9998;   1.0000
 -0.3400  ;1.0000;   1.0000;   0.9984;   0.9984;   0.3802;   0.9998;   1.0000
 -0.3200  ;1.0000;   1.0000;   0.9984;   0.9984;   0.4242;   1.0000;   1.0000
 -0.3000  ;1.0000;   1.0000;   0.9984;   0.9984;   0.4706;   1.0000;   1.0000
 -0.2800  ;1.0000;   1.0000;   0.9984;   0.9984;   0.5228;   1.0000;   1.0000
 -0.2600  ;1.0000;   1.0000;   0.9984;   0.9984;   0.5760;   1.0000;   1.0000
 -0.2400  ;1.0000;   1.0000;   0.9986;   0.9986;   0.6260;   1.0000;   1.0000
 -0.2200  ;1.0000;   1.0000;   0.9986;   0.9986;   0.6760;   1.0000;   1.0000
 -0.2000  ;1.0000;   1.0000;   0.9986;   0.9986;   0.7224;   1.0000;   1.0000
 -0.1800  ;1.0000;   1.0000;   0.9986;   0.9986;   0.7630;   1.0000;   1.0000
 -0.1600  ;1.0000;   1.0000;   0.9986;   0.9986;   0.7988;   1.0000;   1.0000
 -0.1400  ;1.0000;   1.0000;   0.9986;   0.9986;   0.8334;   1.0000;   1.0000
 -0.1200  ;1.0000;   1.0000;   0.9986;   0.9986;   0.8608;   1.0000;   1.0000
 -0.1000  ;1.0000;   1.0000;   0.9986;   0.9986;   0.8906;   1.0000;   1.0000
 -0.0800  ;1.0000;   1.0000;   0.9986;   0.9986;   0.9118;   1.0000;   1.0000
 -0.0600  ;1.0000;   1.0000;   0.9986;   0.9986;   0.9316;   1.0000;   1.0000
 -0.0400  ;1.0000;   1.0000;   0.9986;   0.9986;   0.9452;   1.0000;   1.0000
 -0.0200  ;1.0000;   1.0000;   0.9986;   0.9986;   0.9574;   1.0000;   1.0000
 0.0000  ;1.0000;   1.0000;   0.9986;   0.9986;   0.9686;   1.0000;   1.0000


==> IntIV_Rej_ALL_5000_dx_1_n_500.txt <==
  theta; rr_GCC;    rr_RGCC;    rr_BCS;     rr_Bei;     rr_CR1;     rr_CR2;     rr_CR3;
 -2.0000  ;1.0000;   1.0000;   0.9998;   0.9998;   0.8992;   1.0000;   1.0000
 -1.9800  ;1.0000;   1.0000;   0.9998;   0.9998;   0.8776;   1.0000;   1.0000
 -1.9600  ;1.0000;   1.0000;   0.9998;   0.9998;   0.8564;   1.0000;   1.0000
 -1.9400  ;1.0000;   1.0000;   0.9998;   0.9998;   0.8310;   1.0000;   1.0000
 -1.9200  ;1.0000;   1.0000;   0.9998;   0.9998;   0.8076;   1.0000;   1.0000
 -1.9000  ;1.0000;   1.0000;   0.9998;   0.9998;   0.7812;   1.0000;   1.0000
 -1.8800  ;1.0000;   1.0000;   0.9998;   0.9998;   0.7518;   1.0000;   1.0000
 -1.8600  ;1.0000;   1.0000;   0.9998;   0.9998;   0.7178;   1.0000;   1.0000
 -1.8400  ;1.0000;   1.0000;   0.9998;   0.9998;   0.6794;   1.0000;   1.0000
 -1.8200  ;1.0000;   1.0000;   0.9998;   0.9998;   0.6438;   1.0000;   1.0000
 -1.8000  ;1.0000;   1.0000;   0.9998;   0.9998;   0.6084;   1.0000;   1.0000
 -1.7800  ;1.0000;   1.0000;   0.9998;   0.9998;   0.5714;   1.0000;   1.0000
 -1.7600  ;1.0000;   1.0000;   0.9998;   0.9998;   0.5312;   0.9998;   1.0000
 -1.7400  ;1.0000;   1.0000;   0.9998;   0.9998;   0.4922;   0.9998;   1.0000
 -1.7200  ;0.9998;   0.9998;   0.9996;   0.9998;   0.4546;   0.9994;   0.9998
 -1.7000  ;0.9998;   0.9998;   0.9996;   0.9996;   0.4174;   0.9986;   0.9998
 -1.6800  ;0.9994;   0.9994;   0.9992;   0.9990;   0.3768;   0.9982;   0.9996
 -1.6600  ;0.9982;   0.9982;   0.9976;   0.9986;   0.3430;   0.9976;   0.9996
 -1.6400  ;0.9980;   0.9980;   0.9964;   0.9974;   0.3054;   0.9950;   0.9988
 -1.6200  ;0.9964;   0.9964;   0.9956;   0.9972;   0.2716;   0.9926;   0.9976
 -1.6000  ;0.9942;   0.9942;   0.9934;   0.9948;   0.2380;   0.9876;   0.9966
 -1.5800  ;0.9916;   0.9918;   0.9898;   0.9938;   0.2052;   0.9818;   0.9954
 -1.5600  ;0.9868;   0.9870;   0.9846;   0.9896;   0.1754;   0.9744;   0.9920
 -1.5400  ;0.9796;   0.9796;   0.9754;   0.9838;   0.1520;   0.9618;   0.9876
 -1.5200  ;0.9676;   0.9676;   0.9628;   0.9738;   0.1278;   0.9422;   0.9804
 -1.5000  ;0.9478;   0.9478;   0.9398;   0.9548;   0.1080;   0.9162;   0.9732
 -1.4800  ;0.9236;   0.9240;   0.9190;   0.9366;   0.0892;   0.8876;   0.9618
 -1.4600  ;0.8932;   0.8946;   0.8838;   0.9068;   0.0720;   0.8558;   0.9418
 -1.4400  ;0.8530;   0.8548;   0.8440;   0.8726;   0.0588;   0.8190;   0.9184
 -1.4200  ;0.8062;   0.8086;   0.7936;   0.8276;   0.0484;   0.7742;   0.8908
 -1.4000  ;0.7542;   0.7568;   0.7388;   0.7782;   0.0410;   0.7292;   0.8560
 -1.3800  ;0.6922;   0.6948;   0.6756;   0.7200;   0.0314;   0.6766;   0.8186
 -1.3600  ;0.6258;   0.6296;   0.6000;   0.6522;   0.0224;   0.6190;   0.7766
 -1.3400  ;0.5550;   0.5618;   0.5306;   0.5792;   0.0176;   0.5644;   0.7292
 -1.3200  ;0.4858;   0.4954;   0.4566;   0.5108;   0.0122;   0.5020;   0.6816
 -1.3000  ;0.4122;   0.4216;   0.3830;   0.4366;   0.0086;   0.4472;   0.6220
 -1.2800  ;0.3450;   0.3556;   0.3098;   0.3544;   0.0058;   0.3888;   0.5662
 -1.2600  ;0.2814;   0.2946;   0.2482;   0.2828;   0.0048;   0.3332;   0.5088
 -1.2400  ;0.2304;   0.2460;   0.1926;   0.2260;   0.0030;   0.2824;   0.4578
 -1.2200  ;0.1816;   0.2004;   0.1502;   0.1744;   0.0020;   0.2408;   0.4020
 -1.2000  ;0.1404;   0.1588;   0.1086;   0.1306;   0.0014;   0.2008;   0.3480
 -1.1800  ;0.1064;   0.1242;   0.0758;   0.0952;   0.0010;   0.1644;   0.3040
 -1.1600  ;0.0806;   0.0988;   0.0502;   0.0656;   0.0008;   0.1370;   0.2604
 -1.1400  ;0.0608;   0.0750;   0.0314;   0.0428;   0.0002;   0.1138;   0.2220
 -1.1200  ;0.0444;   0.0574;   0.0194;   0.0272;   0.0000;   0.0942;   0.1926
 -1.1000  ;0.0302;   0.0438;   0.0130;   0.0188;   0.0000;   0.0776;   0.1686
 -1.0800  ;0.0202;   0.0298;   0.0094;   0.0134;   0.0000;   0.0656;   0.1468
 -1.0600  ;0.0136;   0.0200;   0.0068;   0.0084;   0.0000;   0.0582;   0.1306
 -1.0400  ;0.0092;   0.0146;   0.0040;   0.0060;   0.0000;   0.0518;   0.1200
 -1.0200  ;0.0068;   0.0106;   0.0030;   0.0034;   0.0000;   0.0492;   0.1134
 -1.0000  ;0.0058;   0.0082;   0.0028;   0.0034;   0.0000;   0.0464;   0.1064
 -0.9800  ;0.0048;   0.0064;   0.0022;   0.0034;   0.0000;   0.0464;   0.1044
 -0.9600  ;0.0050;   0.0060;   0.0026;   0.0024;   0.0000;   0.0452;   0.1058
 -0.9400  ;0.0054;   0.0086;   0.0028;   0.0030;   0.0000;   0.0462;   0.1068
 -0.9200  ;0.0082;   0.0108;   0.0038;   0.0044;   0.0000;   0.0492;   0.1116
 -0.9000  ;0.0118;   0.0162;   0.0058;   0.0068;   0.0000;   0.0526;   0.1212
 -0.8800  ;0.0162;   0.0218;   0.0082;   0.0118;   0.0002;   0.0602;   0.1348
 -0.8600  ;0.0236;   0.0316;   0.0132;   0.0180;   0.0002;   0.0676;   0.1508
 -0.8400  ;0.0352;   0.0472;   0.0204;   0.0270;   0.0002;   0.0786;   0.1748
 -0.8200  ;0.0502;   0.0634;   0.0274;   0.0388;   0.0002;   0.0938;   0.1998
 -0.8000  ;0.0732;   0.0866;   0.0430;   0.0598;   0.0002;   0.1142;   0.2318
 -0.7800  ;0.1014;   0.1186;   0.0650;   0.0870;   0.0008;   0.1426;   0.2668
 -0.7600  ;0.1384;   0.1518;   0.0978;   0.1182;   0.0012;   0.1724;   0.3136
 -0.7400  ;0.1774;   0.1930;   0.1338;   0.1696;   0.0016;   0.2072;   0.3620
 -0.7200  ;0.2256;   0.2438;   0.1864;   0.2218;   0.0020;   0.2488;   0.4144
 -0.7000  ;0.2840;   0.3024;   0.2378;   0.2834;   0.0032;   0.2974;   0.4768
 -0.6800  ;0.3510;   0.3660;   0.3000;   0.3552;   0.0046;   0.3462;   0.5358
 -0.6600  ;0.4238;   0.4368;   0.3774;   0.4352;   0.0056;   0.4060;   0.5962
 -0.6400  ;0.5014;   0.5116;   0.4618;   0.5150;   0.0088;   0.4690;   0.6508
 -0.6200  ;0.5752;   0.5840;   0.5444;   0.6004;   0.0136;   0.5332;   0.7124
 -0.6000  ;0.6512;   0.6566;   0.6242;   0.6720;   0.0184;   0.5978;   0.7608
 -0.5800  ;0.7216;   0.7252;   0.7002;   0.7434;   0.0240;   0.6628;   0.8070
 -0.5600  ;0.7800;   0.7830;   0.7650;   0.8008;   0.0330;   0.7176;   0.8522
 -0.5400  ;0.8352;   0.8366;   0.8176;   0.8518;   0.0426;   0.7704;   0.8860
 -0.5200  ;0.8810;   0.8814;   0.8690;   0.8980;   0.0522;   0.8138;   0.9198
 -0.5000  ;0.9146;   0.9148;   0.9052;   0.9242;   0.0692;   0.8592;   0.9450
 -0.4800  ;0.9410;   0.9412;   0.9338;   0.9500;   0.0874;   0.8970;   0.9624
 -0.4600  ;0.9614;   0.9620;   0.9552;   0.9676;   0.1064;   0.9246;   0.9752
 -0.4400  ;0.9774;   0.9774;   0.9708;   0.9790;   0.1290;   0.9472;   0.9826
 -0.4200  ;0.9860;   0.9860;   0.9808;   0.9860;   0.1548;   0.9636;   0.9888
 -0.4000  ;0.9920;   0.9922;   0.9872;   0.9912;   0.1858;   0.9760;   0.9944
 -0.3800  ;0.9950;   0.9952;   0.9914;   0.9932;   0.2156;   0.9842;   0.9970
 -0.3600  ;0.9972;   0.9972;   0.9946;   0.9956;   0.2492;   0.9900;   0.9984
 -0.3400  ;0.9986;   0.9986;   0.9954;   0.9962;   0.2878;   0.9942;   0.9990
 -0.3200  ;0.9992;   0.9992;   0.9962;   0.9964;   0.3302;   0.9972;   0.9996
 -0.3000  ;0.9996;   0.9996;   0.9966;   0.9964;   0.3732;   0.9982;   1.0000
 -0.2800  ;0.9996;   0.9996;   0.9966;   0.9972;   0.4150;   0.9994;   1.0000
 -0.2600  ;1.0000;   1.0000;   0.9970;   0.9972;   0.4532;   0.9998;   1.0000
 -0.2400  ;1.0000;   1.0000;   0.9972;   0.9972;   0.4972;   1.0000;   1.0000
 -0.2200  ;1.0000;   1.0000;   0.9972;   0.9972;   0.5446;   1.0000;   1.0000
 -0.2000  ;1.0000;   1.0000;   0.9972;   0.9972;   0.5862;   1.0000;   1.0000
 -0.1800  ;1.0000;   1.0000;   0.9972;   0.9972;   0.6282;   1.0000;   1.0000
 -0.1600  ;1.0000;   1.0000;   0.9972;   0.9972;   0.6704;   1.0000;   1.0000
 -0.1400  ;1.0000;   1.0000;   0.9972;   0.9972;   0.7100;   1.0000;   1.0000
 -0.1200  ;1.0000;   1.0000;   0.9972;   0.9972;   0.7522;   1.0000;   1.0000
 -0.1000  ;1.0000;   1.0000;   0.9972;   0.9972;   0.7868;   1.0000;   1.0000
 -0.0800  ;1.0000;   1.0000;   0.9972;   0.9972;   0.8180;   1.0000;   1.0000
 -0.0600  ;1.0000;   1.0000;   0.9972;   0.9972;   0.8468;   1.0000;   1.0000
 -0.0400  ;1.0000;   1.0000;   0.9972;   0.9972;   0.8728;   1.0000;   1.0000
 -0.0200  ;1.0000;   1.0000;   0.9972;   0.9972;   0.8966;   1.0000;   1.0000
 0.0000  ;1.0000;   1.0000;   0.9972;   0.9972;   0.9174;   1.0000;   1.0000


==> IntIV_Rej_ALL_5000_dx_2_n_1000.txt <==
  theta; rr_GCC;    rr_RGCC;    rr_BCS;     rr_Bei;     rr_CR1;     rr_CR2;     rr_CR3;
 -2.0000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.6610;   1.0000;   1.0000
 -1.9800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.6304;   1.0000;   1.0000
 -1.9600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.6022;   1.0000;   1.0000
 -1.9400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.5732;   1.0000;   1.0000
 -1.9200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.5420;   1.0000;   1.0000
 -1.9000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.5118;   1.0000;   1.0000
 -1.8800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.4828;   1.0000;   1.0000
 -1.8600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.4508;   1.0000;   1.0000
 -1.8400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.4214;   1.0000;   1.0000
 -1.8200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3880;   1.0000;   1.0000
 -1.8000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3506;   1.0000;   1.0000
 -1.7800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3208;   1.0000;   1.0000
 -1.7600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.2910;   1.0000;   1.0000
 -1.7400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.2642;   1.0000;   1.0000
 -1.7200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.2384;   1.0000;   1.0000
 -1.7000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.2178;   1.0000;   1.0000
 -1.6800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.1966;   1.0000;   1.0000
 -1.6600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.1732;   0.9998;   1.0000
 -1.6400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.1508;   0.9998;   1.0000
 -1.6200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.1346;   0.9996;   1.0000
 -1.6000  ;0.9998;   0.9998;   1.0000;   1.0000;   0.1142;   0.9990;   1.0000
 -1.5800  ;0.9998;   0.9998;   0.9998;   1.0000;   0.0988;   0.9990;   1.0000
 -1.5600  ;0.9994;   0.9994;   0.9992;   0.9998;   0.0828;   0.9978;   1.0000
 -1.5400  ;0.9990;   0.9990;   0.9986;   0.9990;   0.0716;   0.9964;   1.0000
 -1.5200  ;0.9982;   0.9982;   0.9974;   0.9986;   0.0602;   0.9940;   0.9998
 -1.5000  ;0.9970;   0.9970;   0.9960;   0.9978;   0.0484;   0.9894;   0.9994
 -1.4800  ;0.9936;   0.9936;   0.9920;   0.9966;   0.0396;   0.9800;   0.9990
 -1.4600  ;0.9868;   0.9868;   0.9838;   0.9928;   0.0336;   0.9656;   0.9984
 -1.4400  ;0.9768;   0.9768;   0.9686;   0.9856;   0.0268;   0.9498;   0.9974
 -1.4200  ;0.9580;   0.9580;   0.9464;   0.9732;   0.0208;   0.9280;   0.9952
 -1.4000  ;0.9258;   0.9258;   0.9062;   0.9516;   0.0182;   0.8920;   0.9934
 -1.3800  ;0.8808;   0.8808;   0.8600;   0.9162;   0.0136;   0.8564;   0.9912
 -1.3600  ;0.8276;   0.8276;   0.7946;   0.8702;   0.0102;   0.8112;   0.9848
 -1.3400  ;0.7502;   0.7502;   0.7076;   0.8086;   0.0072;   0.7674;   0.9778
 -1.3200  ;0.6686;   0.6686;   0.6138;   0.7270;   0.0060;   0.7154;   0.9622
 -1.3000  ;0.5848;   0.5848;   0.5162;   0.6300;   0.0046;   0.6586;   0.9442
 -1.2800  ;0.4952;   0.4954;   0.4242;   0.5370;   0.0040;   0.5984;   0.9200
 -1.2600  ;0.4068;   0.4070;   0.3212;   0.4416;   0.0028;   0.5436;   0.8926
 -1.2400  ;0.3212;   0.3218;   0.2332;   0.3438;   0.0016;   0.4822;   0.8624
 -1.2200  ;0.2482;   0.2492;   0.1560;   0.2524;   0.0010;   0.4322;   0.8288
 -1.2000  ;0.1822;   0.1836;   0.1074;   0.1704;   0.0006;   0.3818;   0.7908
 -1.1800  ;0.1340;   0.1354;   0.0694;   0.1154;   0.0004;   0.3410;   0.7524
 -1.1600  ;0.0962;   0.0980;   0.0436;   0.0778;   0.0002;   0.3040;   0.7108
 -1.1400  ;0.0676;   0.0694;   0.0252;   0.0518;   0.0002;   0.2682;   0.6730
 -1.1200  ;0.0488;   0.0498;   0.0134;   0.0322;   0.0002;   0.2362;   0.6362
 -1.1000  ;0.0326;   0.0346;   0.0076;   0.0154;   0.0002;   0.2170;   0.6058
 -1.0800  ;0.0242;   0.0256;   0.0040;   0.0092;   0.0002;   0.1994;   0.5804
 -1.0600  ;0.0156;   0.0166;   0.0028;   0.0052;   0.0002;   0.1840;   0.5568
 -1.0400  ;0.0116;   0.0136;   0.0014;   0.0032;   0.0002;   0.1748;   0.5380
 -1.0200  ;0.0072;   0.0080;   0.0010;   0.0024;   0.0002;   0.1672;   0.5276
 -1.0000  ;0.0048;   0.0050;   0.0006;   0.0016;   0.0002;   0.1630;   0.5186
 -0.9800  ;0.0040;   0.0046;   0.0006;   0.0010;   0.0002;   0.1626;   0.5132
 -0.9600  ;0.0034;   0.0044;   0.0002;   0.0008;   0.0002;   0.1622;   0.5126
 -0.9400  ;0.0048;   0.0054;   0.0002;   0.0008;   0.0002;   0.1646;   0.5174
 -0.9200  ;0.0078;   0.0096;   0.0006;   0.0020;   0.0002;   0.1714;   0.5248
 -0.9000  ;0.0134;   0.0154;   0.0010;   0.0032;   0.0002;   0.1788;   0.5392
 -0.8800  ;0.0194;   0.0224;   0.0016;   0.0070;   0.0002;   0.1908;   0.5560
 -0.8600  ;0.0284;   0.0320;   0.0054;   0.0120;   0.0002;   0.2060;   0.5810
 -0.8400  ;0.0414;   0.0442;   0.0098;   0.0236;   0.0002;   0.2212;   0.6070
 -0.8200  ;0.0602;   0.0624;   0.0176;   0.0388;   0.0002;   0.2446;   0.6388
 -0.8000  ;0.0830;   0.0850;   0.0322;   0.0604;   0.0002;   0.2732;   0.6764
 -0.7800  ;0.1156;   0.1168;   0.0546;   0.0992;   0.0002;   0.3082;   0.7190
 -0.7600  ;0.1648;   0.1652;   0.0866;   0.1554;   0.0002;   0.3426;   0.7608
 -0.7400  ;0.2252;   0.2252;   0.1372;   0.2248;   0.0002;   0.3878;   0.8004
 -0.7200  ;0.2962;   0.2962;   0.2048;   0.3074;   0.0006;   0.4444;   0.8412
 -0.7000  ;0.3850;   0.3850;   0.2938;   0.4142;   0.0012;   0.4994;   0.8814
 -0.6800  ;0.4872;   0.4874;   0.3904;   0.5304;   0.0016;   0.5594;   0.9148
 -0.6600  ;0.5788;   0.5790;   0.5110;   0.6360;   0.0024;   0.6230;   0.9430
 -0.6400  ;0.6848;   0.6848;   0.6216;   0.7386;   0.0044;   0.6838;   0.9614
 -0.6200  ;0.7726;   0.7726;   0.7240;   0.8244;   0.0060;   0.7430;   0.9754
 -0.6000  ;0.8488;   0.8488;   0.8138;   0.8880;   0.0084;   0.7988;   0.9838
 -0.5800  ;0.8990;   0.8990;   0.8754;   0.9332;   0.0126;   0.8474;   0.9912
 -0.5600  ;0.9396;   0.9396;   0.9256;   0.9624;   0.0162;   0.8918;   0.9958
 -0.5400  ;0.9658;   0.9658;   0.9592;   0.9808;   0.0194;   0.9230;   0.9974
 -0.5200  ;0.9830;   0.9830;   0.9798;   0.9904;   0.0238;   0.9514;   0.9988
 -0.5000  ;0.9912;   0.9912;   0.9900;   0.9954;   0.0298;   0.9682;   0.9994
 -0.4800  ;0.9958;   0.9958;   0.9948;   0.9978;   0.0364;   0.9800;   0.9996
 -0.4600  ;0.9976;   0.9976;   0.9974;   0.9994;   0.0476;   0.9862;   1.0000
 -0.4400  ;0.9992;   0.9992;   0.9990;   0.9996;   0.0592;   0.9928;   1.0000
 -0.4200  ;0.9996;   0.9996;   0.9996;   0.9996;   0.0720;   0.9956;   1.0000
 -0.4000  ;0.9996;   0.9996;   0.9996;   0.9996;   0.0856;   0.9978;   1.0000
 -0.3800  ;0.9998;   0.9998;   0.9998;   1.0000;   0.1032;   0.9994;   1.0000
 -0.3600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.1210;   0.9998;   1.0000
 -0.3400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.1430;   1.0000;   1.0000
 -0.3200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.1712;   1.0000;   1.0000
 -0.3000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.1968;   1.0000;   1.0000
 -0.2800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.2214;   1.0000;   1.0000
 -0.2600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.2506;   1.0000;   1.0000
 -0.2400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.2792;   1.0000;   1.0000
 -0.2200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3088;   1.0000;   1.0000
 -0.2000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3406;   1.0000;   1.0000
 -0.1800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3718;   1.0000;   1.0000
 -0.1600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.4058;   1.0000;   1.0000
 -0.1400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.4384;   1.0000;   1.0000
 -0.1200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.4662;   1.0000;   1.0000
 -0.1000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.5036;   1.0000;   1.0000
 -0.0800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.5358;   1.0000;   1.0000
 -0.0600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.5700;   1.0000;   1.0000
 -0.0400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.6032;   1.0000;   1.0000
 -0.0200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.6328;   1.0000;   1.0000
 0.0000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.6604;   1.0000;   1.0000


==> IntIV_Rej_ALL_5000_dx_2_n_500.txt <==
  theta; rr_GCC;    rr_RGCC;    rr_BCS;     rr_Bei;     rr_CR1;     rr_CR2;     rr_CR3;
 -2.0000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.5566;   1.0000;   1.0000
 -1.9800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.5266;   1.0000;   1.0000
 -1.9600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.5010;   1.0000;   1.0000
 -1.9400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.4750;   1.0000;   1.0000
 -1.9200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.4426;   1.0000;   1.0000
 -1.9000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.4128;   1.0000;   1.0000
 -1.8800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3858;   1.0000;   1.0000
 -1.8600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3564;   1.0000;   1.0000
 -1.8400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3264;   1.0000;   1.0000
 -1.8200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.2988;   1.0000;   1.0000
 -1.8000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.2726;   1.0000;   1.0000
 -1.7800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.2476;   1.0000;   1.0000
 -1.7600  ;0.9998;   0.9998;   0.9998;   0.9998;   0.2212;   1.0000;   1.0000
 -1.7400  ;0.9996;   0.9996;   0.9994;   0.9998;   0.1984;   0.9998;   1.0000
 -1.7200  ;0.9992;   0.9992;   0.9982;   0.9994;   0.1780;   0.9996;   1.0000
 -1.7000  ;0.9988;   0.9988;   0.9974;   0.9988;   0.1602;   0.9996;   1.0000
 -1.6800  ;0.9970;   0.9970;   0.9958;   0.9982;   0.1444;   0.9994;   1.0000
 -1.6600  ;0.9946;   0.9946;   0.9930;   0.9962;   0.1300;   0.9984;   1.0000
 -1.6400  ;0.9932;   0.9932;   0.9904;   0.9942;   0.1176;   0.9972;   1.0000
 -1.6200  ;0.9892;   0.9892;   0.9856;   0.9924;   0.1028;   0.9954;   1.0000
 -1.6000  ;0.9838;   0.9838;   0.9794;   0.9894;   0.0908;   0.9946;   1.0000
 -1.5800  ;0.9762;   0.9762;   0.9700;   0.9830;   0.0788;   0.9922;   0.9998
 -1.5600  ;0.9668;   0.9668;   0.9552;   0.9732;   0.0676;   0.9880;   0.9996
 -1.5400  ;0.9488;   0.9488;   0.9338;   0.9612;   0.0598;   0.9818;   0.9990
 -1.5200  ;0.9280;   0.9280;   0.9082;   0.9446;   0.0518;   0.9782;   0.9984
 -1.5000  ;0.9024;   0.9024;   0.8750;   0.9160;   0.0444;   0.9692;   0.9974
 -1.4800  ;0.8702;   0.8702;   0.8396;   0.8908;   0.0378;   0.9552;   0.9968
 -1.4600  ;0.8324;   0.8324;   0.7904;   0.8538;   0.0294;   0.9454;   0.9958
 -1.4400  ;0.7834;   0.7834;   0.7368;   0.8088;   0.0236;   0.9296;   0.9950
 -1.4200  ;0.7268;   0.7268;   0.6732;   0.7564;   0.0194;   0.9118;   0.9920
 -1.4000  ;0.6790;   0.6790;   0.6098;   0.7008;   0.0158;   0.8894;   0.9866
 -1.3800  ;0.6138;   0.6138;   0.5384;   0.6328;   0.0126;   0.8670;   0.9820
 -1.3600  ;0.5518;   0.5518;   0.4698;   0.5640;   0.0090;   0.8418;   0.9776
 -1.3400  ;0.4836;   0.4836;   0.3980;   0.4888;   0.0072;   0.8110;   0.9718
 -1.3200  ;0.4204;   0.4204;   0.3276;   0.4228;   0.0054;   0.7806;   0.9628
 -1.3000  ;0.3570;   0.3570;   0.2634;   0.3510;   0.0044;   0.7514;   0.9532
 -1.2800  ;0.2968;   0.2968;   0.2086;   0.2840;   0.0040;   0.7210;   0.9426
 -1.2600  ;0.2470;   0.2470;   0.1588;   0.2232;   0.0034;   0.6922;   0.9320
 -1.2400  ;0.2002;   0.2010;   0.1176;   0.1760;   0.0026;   0.6606;   0.9176
 -1.2200  ;0.1644;   0.1650;   0.0850;   0.1348;   0.0022;   0.6300;   0.9000
 -1.2000  ;0.1284;   0.1290;   0.0632;   0.1000;   0.0020;   0.6016;   0.8850
 -1.1800  ;0.0976;   0.0978;   0.0458;   0.0714;   0.0018;   0.5782;   0.8706
 -1.1600  ;0.0736;   0.0740;   0.0330;   0.0530;   0.0018;   0.5528;   0.8594
 -1.1400  ;0.0564;   0.0570;   0.0216;   0.0386;   0.0014;   0.5318;   0.8472
 -1.1200  ;0.0422;   0.0430;   0.0146;   0.0260;   0.0014;   0.5100;   0.8372
 -1.1000  ;0.0330;   0.0338;   0.0090;   0.0190;   0.0012;   0.4978;   0.8244
 -1.0800  ;0.0260;   0.0264;   0.0054;   0.0118;   0.0012;   0.4876;   0.8144
 -1.0600  ;0.0204;   0.0208;   0.0032;   0.0084;   0.0012;   0.4776;   0.8082
 -1.0400  ;0.0156;   0.0160;   0.0022;   0.0054;   0.0012;   0.4698;   0.8016
 -1.0200  ;0.0128;   0.0138;   0.0020;   0.0038;   0.0012;   0.4636;   0.7986
 -1.0000  ;0.0100;   0.0106;   0.0022;   0.0034;   0.0012;   0.4590;   0.7970
 -0.9800  ;0.0096;   0.0104;   0.0020;   0.0032;   0.0010;   0.4578;   0.7948
 -0.9600  ;0.0096;   0.0106;   0.0020;   0.0034;   0.0010;   0.4582;   0.7948
 -0.9400  ;0.0104;   0.0112;   0.0024;   0.0044;   0.0010;   0.4600;   0.7948
 -0.9200  ;0.0124;   0.0136;   0.0026;   0.0058;   0.0010;   0.4652;   0.7992
 -0.9000  ;0.0168;   0.0182;   0.0034;   0.0076;   0.0010;   0.4728;   0.8038
 -0.8800  ;0.0212;   0.0224;   0.0054;   0.0102;   0.0010;   0.4824;   0.8072
 -0.8600  ;0.0274;   0.0284;   0.0086;   0.0140;   0.0012;   0.4892;   0.8150
 -0.8400  ;0.0348;   0.0358;   0.0104;   0.0194;   0.0012;   0.5016;   0.8230
 -0.8200  ;0.0472;   0.0480;   0.0156;   0.0280;   0.0016;   0.5194;   0.8330
 -0.8000  ;0.0628;   0.0638;   0.0234;   0.0432;   0.0018;   0.5378;   0.8462
 -0.7800  ;0.0832;   0.0838;   0.0354;   0.0650;   0.0018;   0.5606;   0.8602
 -0.7600  ;0.1110;   0.1116;   0.0526;   0.0900;   0.0020;   0.5890;   0.8724
 -0.7400  ;0.1476;   0.1484;   0.0768;   0.1256;   0.0026;   0.6126;   0.8872
 -0.7200  ;0.1908;   0.1914;   0.1068;   0.1684;   0.0034;   0.6390;   0.9026
 -0.7000  ;0.2346;   0.2352;   0.1496;   0.2148;   0.0038;   0.6650;   0.9172
 -0.6800  ;0.2852;   0.2854;   0.1952;   0.2788;   0.0044;   0.6946;   0.9280
 -0.6600  ;0.3428;   0.3430;   0.2440;   0.3430;   0.0054;   0.7240;   0.9432
 -0.6400  ;0.4060;   0.4062;   0.3136;   0.4148;   0.0062;   0.7574;   0.9528
 -0.6200  ;0.4760;   0.4762;   0.3868;   0.4904;   0.0074;   0.7928;   0.9638
 -0.6000  ;0.5434;   0.5436;   0.4594;   0.5628;   0.0098;   0.8250;   0.9720
 -0.5800  ;0.6114;   0.6116;   0.5304;   0.6374;   0.0122;   0.8534;   0.9790
 -0.5600  ;0.6798;   0.6800;   0.6048;   0.7092;   0.0144;   0.8794;   0.9838
 -0.5400  ;0.7446;   0.7448;   0.6800;   0.7718;   0.0170;   0.9018;   0.9890
 -0.5200  ;0.8020;   0.8020;   0.7472;   0.8306;   0.0204;   0.9220;   0.9908
 -0.5000  ;0.8526;   0.8526;   0.8070;   0.8734;   0.0240;   0.9410;   0.9938
 -0.4800  ;0.8886;   0.8886;   0.8550;   0.9086;   0.0308;   0.9548;   0.9970
 -0.4600  ;0.9158;   0.9158;   0.8914;   0.9358;   0.0376;   0.9658;   0.9980
 -0.4400  ;0.9436;   0.9436;   0.9254;   0.9554;   0.0468;   0.9754;   0.9986
 -0.4200  ;0.9612;   0.9612;   0.9470;   0.9714;   0.0544;   0.9834;   0.9990
 -0.4000  ;0.9736;   0.9736;   0.9638;   0.9814;   0.0638;   0.9890;   0.9994
 -0.3800  ;0.9848;   0.9848;   0.9780;   0.9902;   0.0766;   0.9916;   0.9994
 -0.3600  ;0.9928;   0.9928;   0.9866;   0.9948;   0.0898;   0.9952;   0.9996
 -0.3400  ;0.9952;   0.9952;   0.9918;   0.9968;   0.1056;   0.9970;   0.9998
 -0.3200  ;0.9972;   0.9972;   0.9950;   0.9988;   0.1232;   0.9982;   0.9998
 -0.3000  ;0.9988;   0.9988;   0.9984;   0.9990;   0.1412;   0.9992;   0.9998
 -0.2800  ;0.9990;   0.9990;   0.9990;   0.9992;   0.1586;   0.9994;   1.0000
 -0.2600  ;0.9992;   0.9992;   0.9994;   0.9994;   0.1792;   0.9994;   1.0000
 -0.2400  ;0.9994;   0.9994;   0.9994;   0.9994;   0.2010;   0.9996;   1.0000
 -0.2200  ;0.9998;   0.9998;   0.9996;   0.9996;   0.2228;   0.9998;   1.0000
 -0.2000  ;0.9998;   0.9998;   0.9998;   1.0000;   0.2518;   1.0000;   1.0000
 -0.1800  ;1.0000;   1.0000;   0.9998;   1.0000;   0.2818;   1.0000;   1.0000
 -0.1600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3074;   1.0000;   1.0000
 -0.1400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3366;   1.0000;   1.0000
 -0.1200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3660;   1.0000;   1.0000
 -0.1000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.3982;   1.0000;   1.0000
 -0.0800  ;1.0000;   1.0000;   1.0000;   1.0000;   0.4282;   1.0000;   1.0000
 -0.0600  ;1.0000;   1.0000;   1.0000;   1.0000;   0.4548;   1.0000;   1.0000
 -0.0400  ;1.0000;   1.0000;   1.0000;   1.0000;   0.4870;   1.0000;   1.0000
 -0.0200  ;1.0000;   1.0000;   1.0000;   1.0000;   0.5178;   1.0000;   1.0000
 0.0000  ;1.0000;   1.0000;   1.0000;   1.0000;   0.5470;   1.0000;   1.0000


==> IntIV_Rej_ALL_5000_dx_3_n_1000.txt <==
  theta; rr_GCC;    rr_RGCC;    rr_BCS;     rr_Bei;     rr_CR1;     rr_CR2;     rr_CR3;
 -2.0000  ;1.0000;   1.0000;   0.9978;   0.9978;   0.3330;   1.0000;   1.0000
 -1.9800  ;1.0000;   1.0000;   0.9978;   0.9978;   0.3132;   1.0000;   1.0000
 -1.9600  ;1.0000;   1.0000;   0.9978;   0.9978;   0.2922;   1.0000;   1.0000
 -1.9400  ;1.0000;   1.0000;   0.9978;   0.9978;   0.2726;   1.0000;   1.0000
 -1.9200  ;1.0000;   1.0000;   0.9978;   0.9978;   0.2560;   1.0000;   1.0000
 -1.9000  ;1.0000;   1.0000;   0.9978;   0.9978;   0.2374;   1.0000;   1.0000
 -1.8800  ;1.0000;   1.0000;   0.9978;   0.9978;   0.2204;   1.0000;   1.0000
 -1.8600  ;1.0000;   1.0000;   0.9978;   0.9978;   0.2028;   1.0000;   1.0000
 -1.8400  ;1.0000;   1.0000;   0.9978;   0.9978;   0.1846;   1.0000;   1.0000
 -1.8200  ;1.0000;   1.0000;   0.9978;   0.9978;   0.1676;   1.0000;   1.0000
 -1.8000  ;1.0000;   1.0000;   0.9978;   0.9978;   0.1498;   1.0000;   1.0000
 -1.7800  ;1.0000;   1.0000;   0.9978;   0.9978;   0.1334;   1.0000;   1.0000
 -1.7600  ;1.0000;   1.0000;   0.9978;   0.9978;   0.1194;   1.0000;   1.0000
 -1.7400  ;1.0000;   1.0000;   0.9978;   0.9978;   0.1084;   1.0000;   1.0000
 -1.7200  ;1.0000;   1.0000;   0.9978;   0.9978;   0.0950;   1.0000;   1.0000
 -1.7000  ;1.0000;   1.0000;   0.9978;   0.9978;   0.0818;   1.0000;   1.0000
 -1.6800  ;1.0000;   1.0000;   0.9978;   0.9978;   0.0740;   1.0000;   1.0000
 -1.6600  ;1.0000;   1.0000;   0.9978;   0.9978;   0.0658;   1.0000;   1.0000
 -1.6400  ;1.0000;   1.0000;   0.9978;   0.9978;   0.0588;   1.0000;   1.0000
 -1.6200  ;1.0000;   1.0000;   0.9978;   0.9978;   0.0518;   1.0000;   1.0000
 -1.6000  ;1.0000;   1.0000;   0.9970;   0.9978;   0.0436;   1.0000;   1.0000
 -1.5800  ;0.9996;   0.9996;   0.9964;   0.9978;   0.0366;   0.9996;   1.0000
 -1.5600  ;0.9990;   0.9990;   0.9954;   0.9976;   0.0318;   0.9994;   1.0000
 -1.5400  ;0.9970;   0.9970;   0.9924;   0.9970;   0.0270;   0.9986;   1.0000
 -1.5200  ;0.9950;   0.9950;   0.9874;   0.9960;   0.0236;   0.9966;   1.0000
 -1.5000  ;0.9890;   0.9890;   0.9802;   0.9918;   0.0194;   0.9942;   1.0000
 -1.4800  ;0.9812;   0.9812;   0.9614;   0.9872;   0.0156;   0.9916;   1.0000
 -1.4600  ;0.9664;   0.9664;   0.9364;   0.9788;   0.0122;   0.9880;   1.0000
 -1.4400  ;0.9442;   0.9442;   0.9066;   0.9626;   0.0104;   0.9830;   1.0000
 -1.4200  ;0.9116;   0.9116;   0.8552;   0.9400;   0.0084;   0.9766;   1.0000
 -1.4000  ;0.8674;   0.8674;   0.7952;   0.9048;   0.0064;   0.9650;   1.0000
 -1.3800  ;0.8138;   0.8138;   0.7156;   0.8530;   0.0050;   0.9532;   1.0000
 -1.3600  ;0.7522;   0.7522;   0.6314;   0.7962;   0.0036;   0.9398;   1.0000
 -1.3400  ;0.6726;   0.6726;   0.5352;   0.7182;   0.0028;   0.9274;   1.0000
 -1.3200  ;0.5970;   0.5970;   0.4326;   0.6326;   0.0016;   0.9096;   0.9998
 -1.3000  ;0.5050;   0.5050;   0.3322;   0.5398;   0.0016;   0.8890;   0.9998
 -1.2800  ;0.4208;   0.4208;   0.2476;   0.4382;   0.0010;   0.8670;   0.9998
 -1.2600  ;0.3358;   0.3358;   0.1754;   0.3386;   0.0008;   0.8428;   0.9998
 -1.2400  ;0.2634;   0.2634;   0.1232;   0.2560;   0.0006;   0.8222;   0.9996
 -1.2200  ;0.2058;   0.2058;   0.0820;   0.1834;   0.0004;   0.7996;   0.9996
 -1.2000  ;0.1522;   0.1522;   0.0540;   0.1304;   0.0004;   0.7828;   0.9992
 -1.1800  ;0.1142;   0.1142;   0.0342;   0.0902;   0.0004;   0.7648;   0.9992
 -1.1600  ;0.0832;   0.0832;   0.0198;   0.0576;   0.0004;   0.7442;   0.9990
 -1.1400  ;0.0588;   0.0588;   0.0122;   0.0380;   0.0004;   0.7254;   0.9986
 -1.1200  ;0.0418;   0.0418;   0.0058;   0.0240;   0.0004;   0.7088;   0.9982
 -1.1000  ;0.0310;   0.0310;   0.0040;   0.0154;   0.0004;   0.6926;   0.9974
 -1.0800  ;0.0202;   0.0202;   0.0024;   0.0098;   0.0002;   0.6800;   0.9974
 -1.0600  ;0.0160;   0.0160;   0.0016;   0.0060;   0.0002;   0.6706;   0.9976
 -1.0400  ;0.0108;   0.0108;   0.0006;   0.0036;   0.0002;   0.6626;   0.9974
 -1.0200  ;0.0078;   0.0078;   0.0004;   0.0022;   0.0002;   0.6560;   0.9970
 -1.0000  ;0.0058;   0.0058;   0.0002;   0.0016;   0.0002;   0.6518;   0.9962
 -0.9800  ;0.0064;   0.0064;   0.0002;   0.0018;   0.0002;   0.6514;   0.9958
 -0.9600  ;0.0064;   0.0064;   0.0000;   0.0012;   0.0002;   0.6480;   0.9956
 -0.9400  ;0.0080;   0.0080;   0.0000;   0.0014;   0.0002;   0.6500;   0.9956
 -0.9200  ;0.0102;   0.0102;   0.0000;   0.0022;   0.0002;   0.6538;   0.9964
 -0.9000  ;0.0128;   0.0128;   0.0002;   0.0044;   0.0002;   0.6576;   0.9966
 -0.8800  ;0.0154;   0.0154;   0.0006;   0.0072;   0.0002;   0.6646;   0.9968
 -0.8600  ;0.0224;   0.0224;   0.0032;   0.0100;   0.0002;   0.6748;   0.9968
 -0.8400  ;0.0332;   0.0332;   0.0042;   0.0152;   0.0002;   0.6848;   0.9974
 -0.8200  ;0.0480;   0.0480;   0.0072;   0.0258;   0.0002;   0.6962;   0.9984
 -0.8000  ;0.0662;   0.0662;   0.0126;   0.0456;   0.0002;   0.7116;   0.9986
 -0.7800  ;0.0946;   0.0946;   0.0206;   0.0690;   0.0002;   0.7316;   0.9992
 -0.7600  ;0.1358;   0.1358;   0.0386;   0.1074;   0.0004;   0.7492;   0.9992
 -0.7400  ;0.1820;   0.1820;   0.0636;   0.1570;   0.0006;   0.7690;   0.9996
 -0.7200  ;0.2396;   0.2396;   0.1004;   0.2238;   0.0008;   0.7898;   0.9996
 -0.7000  ;0.3140;   0.3140;   0.1486;   0.3142;   0.0008;   0.8136;   0.9996
 -0.6800  ;0.4022;   0.4022;   0.2174;   0.4082;   0.0012;   0.8376;   0.9998
 -0.6600  ;0.4886;   0.4886;   0.3032;   0.5130;   0.0014;   0.8596;   0.9998
 -0.6400  ;0.5778;   0.5778;   0.3984;   0.6094;   0.0022;   0.8828;   0.9998
 -0.6200  ;0.6700;   0.6700;   0.5028;   0.7020;   0.0026;   0.9060;   0.9998
 -0.6000  ;0.7536;   0.7536;   0.5982;   0.7950;   0.0036;   0.9250;   0.9998
 -0.5800  ;0.8196;   0.8196;   0.6996;   0.8576;   0.0048;   0.9446;   0.9998
 -0.5600  ;0.8820;   0.8820;   0.7876;   0.9068;   0.0068;   0.9574;   0.9998
 -0.5400  ;0.9226;   0.9226;   0.8558;   0.9420;   0.0088;   0.9714;   0.9998
 -0.5200  ;0.9514;   0.9514;   0.9052;   0.9638;   0.0100;   0.9802;   0.9998
 -0.5000  ;0.9726;   0.9726;   0.9394;   0.9760;   0.0120;   0.9856;   1.0000
 -0.4800  ;0.9850;   0.9850;   0.9630;   0.9844;   0.0144;   0.9914;   1.0000
 -0.4600  ;0.9918;   0.9918;   0.9762;   0.9884;   0.0184;   0.9946;   1.0000
 -0.4400  ;0.9966;   0.9966;   0.9834;   0.9906;   0.0222;   0.9970;   1.0000
 -0.4200  ;0.9980;   0.9980;   0.9880;   0.9914;   0.0272;   0.9980;   1.0000
 -0.4000  ;0.9994;   0.9994;   0.9902;   0.9920;   0.0316;   0.9990;   1.0000
 -0.3800  ;0.9996;   0.9996;   0.9914;   0.9922;   0.0386;   0.9992;   1.0000
 -0.3600  ;1.0000;   1.0000;   0.9916;   0.9922;   0.0474;   0.9994;   1.0000
 -0.3400  ;1.0000;   1.0000;   0.9922;   0.9922;   0.0558;   0.9996;   1.0000
 -0.3200  ;1.0000;   1.0000;   0.9922;   0.9922;   0.0658;   0.9998;   1.0000
 -0.3000  ;1.0000;   1.0000;   0.9922;   0.9922;   0.0720;   1.0000;   1.0000
 -0.2800  ;1.0000;   1.0000;   0.9922;   0.9922;   0.0840;   1.0000;   1.0000
 -0.2600  ;1.0000;   1.0000;   0.9922;   0.9922;   0.0970;   1.0000;   1.0000
 -0.2400  ;1.0000;   1.0000;   0.9922;   0.9922;   0.1100;   1.0000;   1.0000
 -0.2200  ;1.0000;   1.0000;   0.9922;   0.9922;   0.1238;   1.0000;   1.0000
 -0.2000  ;1.0000;   1.0000;   0.9922;   0.9922;   0.1392;   1.0000;   1.0000
 -0.1800  ;1.0000;   1.0000;   0.9922;   0.9922;   0.1596;   1.0000;   1.0000
 -0.1600  ;1.0000;   1.0000;   0.9922;   0.9922;   0.1780;   1.0000;   1.0000
 -0.1400  ;1.0000;   1.0000;   0.9922;   0.9922;   0.1972;   1.0000;   1.0000
 -0.1200  ;1.0000;   1.0000;   0.9922;   0.9922;   0.2176;   1.0000;   1.0000
 -0.1000  ;1.0000;   1.0000;   0.9922;   0.9922;   0.2404;   1.0000;   1.0000
 -0.0800  ;1.0000;   1.0000;   0.9922;   0.9922;   0.2602;   1.0000;   1.0000
 -0.0600  ;1.0000;   1.0000;   0.9922;   0.9922;   0.2836;   1.0000;   1.0000
 -0.0400  ;1.0000;   1.0000;   0.9922;   0.9922;   0.3012;   1.0000;   1.0000
 -0.0200  ;1.0000;   1.0000;   0.9922;   0.9922;   0.3232;   1.0000;   1.0000
 0.0000  ;1.0000;   1.0000;   0.9922;   0.9922;   0.3490;   1.0000;   1.0000


==> IntIV_Rej_ALL_5000_dx_3_n_500.txt <==
  theta; rr_GCC;    rr_RGCC;    rr_BCS;     rr_Bei;     rr_CR1;     rr_CR2;     rr_CR3;
 -2.0000  ;1.0000;   1.0000;   0.9976;   0.9976;   0.2688;   1.0000;   1.0000
 -1.9800  ;1.0000;   1.0000;   0.9976;   0.9974;   0.2554;   1.0000;   1.0000
 -1.9600  ;1.0000;   1.0000;   0.9976;   0.9974;   0.2386;   1.0000;   1.0000
 -1.9400  ;1.0000;   1.0000;   0.9976;   0.9974;   0.2184;   1.0000;   1.0000
 -1.9200  ;1.0000;   1.0000;   0.9976;   0.9974;   0.2018;   1.0000;   1.0000
 -1.9000  ;1.0000;   1.0000;   0.9976;   0.9974;   0.1858;   1.0000;   1.0000
 -1.8800  ;1.0000;   1.0000;   0.9976;   0.9974;   0.1726;   1.0000;   1.0000
 -1.8600  ;1.0000;   1.0000;   0.9974;   0.9974;   0.1598;   1.0000;   1.0000
 -1.8400  ;0.9998;   0.9998;   0.9970;   0.9974;   0.1452;   1.0000;   1.0000
 -1.8200  ;0.9998;   0.9998;   0.9968;   0.9972;   0.1306;   1.0000;   1.0000
 -1.8000  ;0.9996;   0.9996;   0.9960;   0.9970;   0.1182;   1.0000;   1.0000
 -1.7800  ;0.9990;   0.9990;   0.9948;   0.9968;   0.1102;   1.0000;   1.0000
 -1.7600  ;0.9980;   0.9980;   0.9942;   0.9960;   0.1022;   1.0000;   1.0000
 -1.7400  ;0.9968;   0.9968;   0.9924;   0.9952;   0.0960;   1.0000;   1.0000
 -1.7200  ;0.9956;   0.9956;   0.9902;   0.9940;   0.0878;   1.0000;   1.0000
 -1.7000  ;0.9938;   0.9938;   0.9862;   0.9918;   0.0810;   1.0000;   1.0000
 -1.6800  ;0.9902;   0.9902;   0.9796;   0.9890;   0.0726;   1.0000;   1.0000
 -1.6600  ;0.9866;   0.9866;   0.9746;   0.9854;   0.0646;   1.0000;   1.0000
 -1.6400  ;0.9810;   0.9810;   0.9658;   0.9804;   0.0602;   1.0000;   1.0000
 -1.6200  ;0.9732;   0.9732;   0.9524;   0.9746;   0.0534;   1.0000;   1.0000
 -1.6000  ;0.9630;   0.9630;   0.9332;   0.9664;   0.0482;   0.9998;   1.0000
 -1.5800  ;0.9494;   0.9494;   0.9118;   0.9534;   0.0408;   0.9994;   1.0000
 -1.5600  ;0.9332;   0.9332;   0.8832;   0.9372;   0.0358;   0.9992;   1.0000
 -1.5400  ;0.9106;   0.9106;   0.8492;   0.9126;   0.0316;   0.9990;   1.0000
 -1.5200  ;0.8788;   0.8788;   0.8128;   0.8864;   0.0286;   0.9982;   1.0000
 -1.5000  ;0.8418;   0.8418;   0.7618;   0.8540;   0.0258;   0.9970;   1.0000
 -1.4800  ;0.8058;   0.8058;   0.7076;   0.8136;   0.0234;   0.9970;   1.0000
 -1.4600  ;0.7670;   0.7670;   0.6480;   0.7636;   0.0218;   0.9960;   1.0000
 -1.4400  ;0.7138;   0.7138;   0.5818;   0.7130;   0.0200;   0.9944;   1.0000
 -1.4200  ;0.6576;   0.6576;   0.5162;   0.6528;   0.0172;   0.9930;   1.0000
 -1.4000  ;0.6022;   0.6022;   0.4436;   0.5880;   0.0156;   0.9912;   1.0000
 -1.3800  ;0.5388;   0.5388;   0.3786;   0.5184;   0.0148;   0.9902;   1.0000
 -1.3600  ;0.4786;   0.4786;   0.3178;   0.4482;   0.0138;   0.9868;   1.0000
 -1.3400  ;0.4184;   0.4184;   0.2632;   0.3858;   0.0126;   0.9846;   1.0000
 -1.3200  ;0.3588;   0.3588;   0.2144;   0.3206;   0.0120;   0.9818;   1.0000
 -1.3000  ;0.3026;   0.3026;   0.1692;   0.2662;   0.0104;   0.9788;   1.0000
 -1.2800  ;0.2584;   0.2584;   0.1316;   0.2162;   0.0092;   0.9756;   1.0000
 -1.2600  ;0.2118;   0.2118;   0.1004;   0.1762;   0.0086;   0.9728;   1.0000
 -1.2400  ;0.1738;   0.1738;   0.0746;   0.1408;   0.0082;   0.9692;   1.0000
 -1.2200  ;0.1352;   0.1352;   0.0518;   0.1068;   0.0076;   0.9648;   1.0000
 -1.2000  ;0.1106;   0.1106;   0.0374;   0.0792;   0.0068;   0.9614;   1.0000
 -1.1800  ;0.0872;   0.0872;   0.0264;   0.0560;   0.0062;   0.9572;   1.0000
 -1.1600  ;0.0694;   0.0694;   0.0214;   0.0416;   0.0060;   0.9532;   1.0000
 -1.1400  ;0.0530;   0.0530;   0.0154;   0.0312;   0.0056;   0.9508;   1.0000
 -1.1200  ;0.0422;   0.0422;   0.0114;   0.0248;   0.0050;   0.9472;   1.0000
 -1.1000  ;0.0350;   0.0350;   0.0074;   0.0188;   0.0048;   0.9462;   1.0000
 -1.0800  ;0.0282;   0.0282;   0.0060;   0.0152;   0.0048;   0.9428;   1.0000
 -1.0600  ;0.0232;   0.0232;   0.0046;   0.0126;   0.0048;   0.9400;   1.0000
 -1.0400  ;0.0186;   0.0186;   0.0034;   0.0088;   0.0048;   0.9388;   1.0000
 -1.0200  ;0.0142;   0.0142;   0.0020;   0.0068;   0.0048;   0.9378;   1.0000
 -1.0000  ;0.0120;   0.0120;   0.0020;   0.0064;   0.0048;   0.9368;   1.0000
 -0.9800  ;0.0116;   0.0116;   0.0022;   0.0056;   0.0048;   0.9362;   1.0000
 -0.9600  ;0.0126;   0.0126;   0.0020;   0.0058;   0.0050;   0.9368;   1.0000
 -0.9400  ;0.0132;   0.0132;   0.0022;   0.0062;   0.0050;   0.9376;   1.0000
 -0.9200  ;0.0156;   0.0156;   0.0022;   0.0066;   0.0050;   0.9386;   1.0000
 -0.9000  ;0.0178;   0.0178;   0.0032;   0.0084;   0.0052;   0.9394;   1.0000
 -0.8800  ;0.0206;   0.0206;   0.0036;   0.0106;   0.0054;   0.9404;   1.0000
 -0.8600  ;0.0276;   0.0276;   0.0044;   0.0134;   0.0058;   0.9428;   1.0000
 -0.8400  ;0.0340;   0.0340;   0.0066;   0.0196;   0.0060;   0.9444;   1.0000
 -0.8200  ;0.0460;   0.0460;   0.0100;   0.0260;   0.0062;   0.9472;   1.0000
 -0.8000  ;0.0600;   0.0600;   0.0142;   0.0360;   0.0068;   0.9496;   1.0000
 -0.7800  ;0.0782;   0.0782;   0.0204;   0.0482;   0.0068;   0.9522;   1.0000
 -0.7600  ;0.0986;   0.0986;   0.0282;   0.0654;   0.0072;   0.9550;   1.0000
 -0.7400  ;0.1222;   0.1222;   0.0432;   0.0888;   0.0078;   0.9580;   1.0000
 -0.7200  ;0.1534;   0.1534;   0.0612;   0.1174;   0.0082;   0.9624;   1.0000
 -0.7000  ;0.1882;   0.1882;   0.0840;   0.1522;   0.0090;   0.9672;   1.0000
 -0.6800  ;0.2368;   0.2368;   0.1104;   0.1954;   0.0096;   0.9698;   1.0000
 -0.6600  ;0.2908;   0.2908;   0.1460;   0.2482;   0.0100;   0.9730;   1.0000
 -0.6400  ;0.3456;   0.3456;   0.1892;   0.3044;   0.0106;   0.9776;   1.0000
 -0.6200  ;0.4002;   0.4002;   0.2426;   0.3718;   0.0116;   0.9796;   1.0000
 -0.6000  ;0.4612;   0.4612;   0.3024;   0.4420;   0.0130;   0.9824;   1.0000
 -0.5800  ;0.5298;   0.5298;   0.3670;   0.5042;   0.0144;   0.9846;   1.0000
 -0.5600  ;0.5918;   0.5918;   0.4364;   0.5776;   0.0150;   0.9866;   1.0000
 -0.5400  ;0.6600;   0.6600;   0.5058;   0.6484;   0.0164;   0.9902;   1.0000
 -0.5200  ;0.7196;   0.7196;   0.5762;   0.7090;   0.0182;   0.9924;   1.0000
 -0.5000  ;0.7726;   0.7726;   0.6388;   0.7620;   0.0202;   0.9940;   1.0000
 -0.4800  ;0.8176;   0.8176;   0.7036;   0.8148;   0.0220;   0.9952;   1.0000
 -0.4600  ;0.8578;   0.8578;   0.7582;   0.8566;   0.0258;   0.9962;   1.0000
 -0.4400  ;0.8922;   0.8922;   0.8114;   0.8926;   0.0292;   0.9970;   1.0000
 -0.4200  ;0.9218;   0.9218;   0.8578;   0.9216;   0.0324;   0.9982;   1.0000
 -0.4000  ;0.9432;   0.9432;   0.8908;   0.9420;   0.0350;   0.9990;   1.0000
 -0.3800  ;0.9606;   0.9606;   0.9182;   0.9558;   0.0382;   0.9994;   1.0000
 -0.3600  ;0.9710;   0.9710;   0.9376;   0.9648;   0.0444;   0.9994;   1.0000
 -0.3400  ;0.9800;   0.9800;   0.9522;   0.9732;   0.0496;   0.9994;   1.0000
 -0.3200  ;0.9878;   0.9878;   0.9630;   0.9780;   0.0582;   0.9998;   1.0000
 -0.3000  ;0.9942;   0.9942;   0.9720;   0.9836;   0.0654;   0.9998;   1.0000
 -0.2800  ;0.9976;   0.9976;   0.9788;   0.9870;   0.0730;   1.0000;   1.0000
 -0.2600  ;0.9986;   0.9986;   0.9828;   0.9880;   0.0794;   1.0000;   1.0000
 -0.2400  ;0.9990;   0.9990;   0.9854;   0.9888;   0.0902;   1.0000;   1.0000
 -0.2200  ;0.9996;   0.9996;   0.9878;   0.9890;   0.1002;   1.0000;   1.0000
 -0.2000  ;0.9998;   0.9998;   0.9886;   0.9890;   0.1102;   1.0000;   1.0000
 -0.1800  ;0.9998;   0.9998;   0.9890;   0.9892;   0.1240;   1.0000;   1.0000
 -0.1600  ;0.9998;   0.9998;   0.9890;   0.9892;   0.1354;   1.0000;   1.0000
 -0.1400  ;0.9998;   0.9998;   0.9890;   0.9892;   0.1480;   1.0000;   1.0000
 -0.1200  ;1.0000;   1.0000;   0.9890;   0.9894;   0.1640;   1.0000;   1.0000
 -0.1000  ;1.0000;   1.0000;   0.9892;   0.9894;   0.1786;   1.0000;   1.0000
 -0.0800  ;1.0000;   1.0000;   0.9894;   0.9894;   0.1916;   1.0000;   1.0000
 -0.0600  ;1.0000;   1.0000;   0.9894;   0.9894;   0.2064;   1.0000;   1.0000
 -0.0400  ;1.0000;   1.0000;   0.9894;   0.9894;   0.2210;   1.0000;   1.0000
 -0.0200  ;1.0000;   1.0000;   0.9894;   0.9894;   0.2366;   1.0000;   1.0000
 0.0000  ;1.0000;   1.0000;   0.9894;   0.9894;   0.2560;   1.0000;   1.0000


==> MTE_Rej_n_eqs1000_Sim_eqs5000_CI1.txt <==
  theta; rr_GCC;    rr_RGCC;
 -1.0000  ; 0.9962  ; 0.9990
 -0.9800  ; 0.9954  ; 0.9978
 -0.9600  ; 0.9942  ; 0.9972
 -0.9400  ; 0.9930  ; 0.9964
 -0.9200  ; 0.9906  ; 0.9952
 -0.9000  ; 0.9878  ; 0.9938
 -0.8800  ; 0.9846  ; 0.9920
 -0.8600  ; 0.9806  ; 0.9886
 -0.8400  ; 0.9752  ; 0.9856
 -0.8200  ; 0.9686  ; 0.9818
 -0.8000  ; 0.9586  ; 0.9758
 -0.7800  ; 0.9468  ; 0.9674
 -0.7600  ; 0.9286  ; 0.9554
 -0.7400  ; 0.9066  ; 0.9404
 -0.7200  ; 0.8738  ; 0.9184
 -0.7000  ; 0.8320  ; 0.8928
 -0.6800  ; 0.7878  ; 0.8540
 -0.6600  ; 0.7280  ; 0.8136
 -0.6400  ; 0.6554  ; 0.7608
 -0.6200  ; 0.5784  ; 0.6916
 -0.6000  ; 0.4946  ; 0.6214
 -0.5800  ; 0.4142  ; 0.5404
 -0.5600  ; 0.3402  ; 0.4500
 -0.5400  ; 0.2638  ; 0.3756
 -0.5200  ; 0.1964  ; 0.2972
 -0.5000  ; 0.1424  ; 0.2204
 -0.4800  ; 0.0978  ; 0.1628
 -0.4600  ; 0.0666  ; 0.1140
 -0.4400  ; 0.0412  ; 0.0772
 -0.4200  ; 0.0262  ; 0.0486
 -0.4000  ; 0.0170  ; 0.0308
 -0.3800  ; 0.0094  ; 0.0214
 -0.3600  ; 0.0068  ; 0.0116
 -0.3400  ; 0.0032  ; 0.0076
 -0.3200  ; 0.0012  ; 0.0038
 -0.3000  ; 0.0004  ; 0.0018
 -0.2800  ; 0.0004  ; 0.0006
 -0.2600  ; 0.0000  ; 0.0004
 -0.2400  ; 0.0000  ; 0.0000
 -0.2200  ; 0.0000  ; 0.0000
 -0.2000  ; 0.0000  ; 0.0000
 -0.1800  ; 0.0000  ; 0.0000
 -0.1600  ; 0.0000  ; 0.0000
 -0.1400  ; 0.0000  ; 0.0000
 -0.1200  ; 0.0000  ; 0.0000
 -0.1000  ; 0.0000  ; 0.0000
 -0.0800  ; 0.0000  ; 0.0000
 -0.0600  ; 0.0000  ; 0.0000
 -0.0400  ; 0.0000  ; 0.0000
 -0.0200  ; 0.0000  ; 0.0000
 0.0000  ; 0.0000  ; 0.0000
 0.0200  ; 0.0000  ; 0.0000
 0.0400  ; 0.0000  ; 0.0000
 0.0600  ; 0.0000  ; 0.0000
 0.0800  ; 0.0000  ; 0.0000
 0.1000  ; 0.0000  ; 0.0000
 0.1200  ; 0.0000  ; 0.0000
 0.1400  ; 0.0000  ; 0.0000
 0.1600  ; 0.0000  ; 0.0000
 0.1800  ; 0.0000  ; 0.0000
 0.2000  ; 0.0000  ; 0.0000
 0.2200  ; 0.0000  ; 0.0000
 0.2400  ; 0.0000  ; 0.0000
 0.2600  ; 0.0000  ; 0.0000
 0.2800  ; 0.0000  ; 0.0000
 0.3000  ; 0.0000  ; 0.0000
 0.3200  ; 0.0000  ; 0.0000
 0.3400  ; 0.0000  ; 0.0000
 0.3600  ; 0.0000  ; 0.0002
 0.3800  ; 0.0000  ; 0.0002
 0.4000  ; 0.0002  ; 0.0014
 0.4200  ; 0.0008  ; 0.0022
 0.4400  ; 0.0022  ; 0.0052
 0.4600  ; 0.0048  ; 0.0124
 0.4800  ; 0.0114  ; 0.0240
 0.5000  ; 0.0224  ; 0.0448
 0.5200  ; 0.0426  ; 0.0852
 0.5400  ; 0.0796  ; 0.1370
 0.5600  ; 0.1284  ; 0.2068
 0.5800  ; 0.1954  ; 0.2938
 0.6000  ; 0.2804  ; 0.3950
 0.6200  ; 0.3792  ; 0.4930
 0.6400  ; 0.4772  ; 0.6018
 0.6600  ; 0.5834  ; 0.6996
 0.6800  ; 0.6848  ; 0.7766
 0.7000  ; 0.7676  ; 0.8472
 0.7200  ; 0.8370  ; 0.8948
 0.7400  ; 0.8848  ; 0.9282
 0.7600  ; 0.9214  ; 0.9500
 0.7800  ; 0.9436  ; 0.9662
 0.8000  ; 0.9606  ; 0.9742
 0.8200  ; 0.9696  ; 0.9796
 0.8400  ; 0.9760  ; 0.9852
 0.8600  ; 0.9822  ; 0.9876
 0.8800  ; 0.9856  ; 0.9892
 0.9000  ; 0.9870  ; 0.9922
 0.9200  ; 0.9884  ; 0.9944
 0.9400  ; 0.9916  ; 0.9956
 0.9600  ; 0.9934  ; 0.9970
 0.9800  ; 0.9950  ; 0.9982
 1.0000  ; 0.9962  ; 0.9988


==> MTE_Rej_n_eqs1000_Sim_eqs5000_CI2.txt <==
  theta; rr_GCC;    rr_RGCC;
 -1.0000  ; 1.0000  ; 1.0000
 -0.9800  ; 1.0000  ; 1.0000
 -0.9600  ; 1.0000  ; 1.0000
 -0.9400  ; 1.0000  ; 1.0000
 -0.9200  ; 1.0000  ; 1.0000
 -0.9000  ; 1.0000  ; 1.0000
 -0.8800  ; 0.9998  ; 1.0000
 -0.8600  ; 0.9998  ; 0.9998
 -0.8400  ; 0.9994  ; 0.9998
 -0.8200  ; 0.9980  ; 0.9998
 -0.8000  ; 0.9972  ; 0.9992
 -0.7800  ; 0.9958  ; 0.9974
 -0.7600  ; 0.9912  ; 0.9962
 -0.7400  ; 0.9874  ; 0.9934
 -0.7200  ; 0.9786  ; 0.9882
 -0.7000  ; 0.9630  ; 0.9790
 -0.6800  ; 0.9392  ; 0.9640
 -0.6600  ; 0.9050  ; 0.9426
 -0.6400  ; 0.8568  ; 0.9106
 -0.6200  ; 0.8010  ; 0.8638
 -0.6000  ; 0.7198  ; 0.8046
 -0.5800  ; 0.6196  ; 0.7222
 -0.5600  ; 0.5096  ; 0.6224
 -0.5400  ; 0.4052  ; 0.5168
 -0.5200  ; 0.3066  ; 0.4120
 -0.5000  ; 0.2204  ; 0.3138
 -0.4800  ; 0.1446  ; 0.2270
 -0.4600  ; 0.0964  ; 0.1534
 -0.4400  ; 0.0608  ; 0.1018
 -0.4200  ; 0.0394  ; 0.0620
 -0.4000  ; 0.0234  ; 0.0412
 -0.3800  ; 0.0128  ; 0.0246
 -0.3600  ; 0.0086  ; 0.0148
 -0.3400  ; 0.0046  ; 0.0088
 -0.3200  ; 0.0024  ; 0.0048
 -0.3000  ; 0.0014  ; 0.0030
 -0.2800  ; 0.0012  ; 0.0014
 -0.2600  ; 0.0004  ; 0.0008
 -0.2400  ; 0.0002  ; 0.0002
 -0.2200  ; 0.0002  ; 0.0002
 -0.2000  ; 0.0002  ; 0.0002
 -0.1800  ; 0.0002  ; 0.0002
 -0.1600  ; 0.0002  ; 0.0002
 -0.1400  ; 0.0002  ; 0.0002
 -0.1200  ; 0.0002  ; 0.0002
 -0.1000  ; 0.0002  ; 0.0002
 -0.0800  ; 0.0002  ; 0.0002
 -0.0600  ; 0.0002  ; 0.0002
 -0.0400  ; 0.0002  ; 0.0002
 -0.0200  ; 0.0002  ; 0.0002
 0.0000  ; 0.0002  ; 0.0002
 0.0200  ; 0.0002  ; 0.0002
 0.0400  ; 0.0000  ; 0.0000
 0.0600  ; 0.0000  ; 0.0000
 0.0800  ; 0.0000  ; 0.0000
 0.1000  ; 0.0000  ; 0.0000
 0.1200  ; 0.0000  ; 0.0000
 0.1400  ; 0.0000  ; 0.0000
 0.1600  ; 0.0000  ; 0.0000
 0.1800  ; 0.0002  ; 0.0002
 0.2000  ; 0.0002  ; 0.0002
 0.2200  ; 0.0002  ; 0.0002
 0.2400  ; 0.0004  ; 0.0004
 0.2600  ; 0.0004  ; 0.0004
 0.2800  ; 0.0004  ; 0.0004
 0.3000  ; 0.0004  ; 0.0004
 0.3200  ; 0.0006  ; 0.0006
 0.3400  ; 0.0008  ; 0.0008
 0.3600  ; 0.0016  ; 0.0018
 0.3800  ; 0.0026  ; 0.0028
 0.4000  ; 0.0032  ; 0.0044
 0.4200  ; 0.0042  ; 0.0056
 0.4400  ; 0.0072  ; 0.0102
 0.4600  ; 0.0104  ; 0.0178
 0.4800  ; 0.0174  ; 0.0298
 0.5000  ; 0.0298  ; 0.0518
 0.5200  ; 0.0502  ; 0.0926
 0.5400  ; 0.0894  ; 0.1454
 0.5600  ; 0.1388  ; 0.2170
 0.5800  ; 0.2064  ; 0.3040
 0.6000  ; 0.2918  ; 0.4046
 0.6200  ; 0.3898  ; 0.5014
 0.6400  ; 0.4872  ; 0.6084
 0.6600  ; 0.5910  ; 0.7040
 0.6800  ; 0.6906  ; 0.7792
 0.7000  ; 0.7694  ; 0.8484
 0.7200  ; 0.8384  ; 0.8956
 0.7400  ; 0.8852  ; 0.9282
 0.7600  ; 0.9216  ; 0.9496
 0.7800  ; 0.9434  ; 0.9664
 0.8000  ; 0.9604  ; 0.9746
 0.8200  ; 0.9694  ; 0.9798
 0.8400  ; 0.9762  ; 0.9858
 0.8600  ; 0.9826  ; 0.9882
 0.8800  ; 0.9860  ; 0.9898
 0.9000  ; 0.9876  ; 0.9928
 0.9200  ; 0.9890  ; 0.9946
 0.9400  ; 0.9920  ; 0.9958
 0.9600  ; 0.9936  ; 0.9972
 0.9800  ; 0.9952  ; 0.9984
 1.0000  ; 0.9964  ; 0.9990


==> MTE_Rej_n_eqs1000_Sim_eqs5000_CI3.txt <==
  theta; rr_GCC;    rr_RGCC;
 -1.0000  ; 1.0000  ; 1.0000
 -0.9800  ; 1.0000  ; 1.0000
 -0.9600  ; 1.0000  ; 1.0000
 -0.9400  ; 1.0000  ; 1.0000
 -0.9200  ; 1.0000  ; 1.0000
 -0.9000  ; 1.0000  ; 1.0000
 -0.8800  ; 1.0000  ; 1.0000
 -0.8600  ; 1.0000  ; 1.0000
 -0.8400  ; 1.0000  ; 1.0000
 -0.8200  ; 1.0000  ; 1.0000
 -0.8000  ; 1.0000  ; 1.0000
 -0.7800  ; 1.0000  ; 1.0000
 -0.7600  ; 1.0000  ; 1.0000
 -0.7400  ; 0.9996  ; 0.9996
 -0.7200  ; 0.9994  ; 0.9994
 -0.7000  ; 0.9992  ; 0.9994
 -0.6800  ; 0.9982  ; 0.9986
 -0.6600  ; 0.9972  ; 0.9978
 -0.6400  ; 0.9950  ; 0.9962
 -0.6200  ; 0.9924  ; 0.9938
 -0.6000  ; 0.9898  ; 0.9916
 -0.5800  ; 0.9852  ; 0.9868
 -0.5600  ; 0.9816  ; 0.9832
 -0.5400  ; 0.9772  ; 0.9794
 -0.5200  ; 0.9686  ; 0.9710
 -0.5000  ; 0.9522  ; 0.9558
 -0.4800  ; 0.9088  ; 0.9198
 -0.4600  ; 0.8326  ; 0.8530
 -0.4400  ; 0.7128  ; 0.7448
 -0.4200  ; 0.5512  ; 0.5978
 -0.4000  ; 0.3786  ; 0.4336
 -0.3800  ; 0.2316  ; 0.2810
 -0.3600  ; 0.1396  ; 0.1864
 -0.3400  ; 0.0844  ; 0.1250
 -0.3200  ; 0.0534  ; 0.0816
 -0.3000  ; 0.0364  ; 0.0596
 -0.2800  ; 0.0258  ; 0.0448
 -0.2600  ; 0.0174  ; 0.0322
 -0.2400  ; 0.0120  ; 0.0242
 -0.2200  ; 0.0074  ; 0.0176
 -0.2000  ; 0.0044  ; 0.0134
 -0.1800  ; 0.0030  ; 0.0094
 -0.1600  ; 0.0022  ; 0.0066
 -0.1400  ; 0.0016  ; 0.0050
 -0.1200  ; 0.0012  ; 0.0040
 -0.1000  ; 0.0010  ; 0.0034
 -0.0800  ; 0.0008  ; 0.0028
 -0.0600  ; 0.0008  ; 0.0028
 -0.0400  ; 0.0006  ; 0.0028
 -0.0200  ; 0.0006  ; 0.0028
 0.0000  ; 0.0004  ; 0.0024
 0.0200  ; 0.0006  ; 0.0026
 0.0400  ; 0.0006  ; 0.0026
 0.0600  ; 0.0006  ; 0.0026
 0.0800  ; 0.0006  ; 0.0026
 0.1000  ; 0.0006  ; 0.0026
 0.1200  ; 0.0006  ; 0.0026
 0.1400  ; 0.0006  ; 0.0024
 0.1600  ; 0.0006  ; 0.0026
 0.1800  ; 0.0006  ; 0.0026
 0.2000  ; 0.0008  ; 0.0028
 0.2200  ; 0.0008  ; 0.0028
 0.2400  ; 0.0010  ; 0.0028
 0.2600  ; 0.0010  ; 0.0032
 0.2800  ; 0.0012  ; 0.0054
 0.3000  ; 0.0018  ; 0.0066
 0.3200  ; 0.0042  ; 0.0096
 0.3400  ; 0.0060  ; 0.0150
 0.3600  ; 0.0092  ; 0.0204
 0.3800  ; 0.0146  ; 0.0286
 0.4000  ; 0.0202  ; 0.0464
 0.4200  ; 0.0320  ; 0.0650
 0.4400  ; 0.0510  ; 0.0850
 0.4600  ; 0.0688  ; 0.1110
 0.4800  ; 0.0908  ; 0.1450
 0.5000  ; 0.1194  ; 0.1842
 0.5200  ; 0.1516  ; 0.2300
 0.5400  ; 0.1934  ; 0.2746
 0.5600  ; 0.2408  ; 0.3206
 0.5800  ; 0.2882  ; 0.3696
 0.6000  ; 0.3398  ; 0.4194
 0.6200  ; 0.4046  ; 0.4832
 0.6400  ; 0.4736  ; 0.5410
 0.6600  ; 0.5532  ; 0.6070
 0.6800  ; 0.6282  ; 0.6702
 0.7000  ; 0.7158  ; 0.7454
 0.7200  ; 0.8040  ; 0.8220
 0.7400  ; 0.8780  ; 0.8880
 0.7600  ; 0.9292  ; 0.9354
 0.7800  ; 0.9626  ; 0.9652
 0.8000  ; 0.9802  ; 0.9816
 0.8200  ; 0.9862  ; 0.9872
 0.8400  ; 0.9918  ; 0.9922
 0.8600  ; 0.9950  ; 0.9952
 0.8800  ; 0.9970  ; 0.9972
 0.9000  ; 0.9982  ; 0.9984
 0.9200  ; 0.9984  ; 0.9988
 0.9400  ; 0.9990  ; 0.9992
 0.9600  ; 0.9996  ; 0.9996
 0.9800  ; 0.9996  ; 0.9996
 1.0000  ; 0.9998  ; 0.9998


==> MTE_Rej_n_eqs1000_Sim_eqs5000_CI4.txt <==
  theta; rr_GCC;    rr_RGCC;
 -1.0000  ; 1.0000  ; 1.0000
 -0.9800  ; 1.0000  ; 1.0000
 -0.9600  ; 1.0000  ; 1.0000
 -0.9400  ; 1.0000  ; 1.0000
 -0.9200  ; 1.0000  ; 1.0000
 -0.9000  ; 1.0000  ; 1.0000
 -0.8800  ; 1.0000  ; 1.0000
 -0.8600  ; 1.0000  ; 1.0000
 -0.8400  ; 1.0000  ; 1.0000
 -0.8200  ; 1.0000  ; 1.0000
 -0.8000  ; 1.0000  ; 1.0000
 -0.7800  ; 1.0000  ; 1.0000
 -0.7600  ; 1.0000  ; 1.0000
 -0.7400  ; 1.0000  ; 1.0000
 -0.7200  ; 1.0000  ; 1.0000
 -0.7000  ; 1.0000  ; 1.0000
 -0.6800  ; 1.0000  ; 1.0000
 -0.6600  ; 0.9998  ; 0.9998
 -0.6400  ; 0.9998  ; 0.9998
 -0.6200  ; 0.9994  ; 0.9994
 -0.6000  ; 0.9992  ; 0.9992
 -0.5800  ; 0.9980  ; 0.9980
 -0.5600  ; 0.9958  ; 0.9958
 -0.5400  ; 0.9938  ; 0.9938
 -0.5200  ; 0.9904  ; 0.9904
 -0.5000  ; 0.9836  ; 0.9838
 -0.4800  ; 0.9732  ; 0.9740
 -0.4600  ; 0.9546  ; 0.9566
 -0.4400  ; 0.9268  ; 0.9296
 -0.4200  ; 0.8862  ; 0.8890
 -0.4000  ; 0.8240  ; 0.8296
 -0.3800  ; 0.7512  ; 0.7612
 -0.3600  ; 0.6592  ; 0.6730
 -0.3400  ; 0.5568  ; 0.5764
 -0.3200  ; 0.4466  ; 0.4746
 -0.3000  ; 0.3546  ; 0.3864
 -0.2800  ; 0.2618  ; 0.2982
 -0.2600  ; 0.1912  ; 0.2322
 -0.2400  ; 0.1372  ; 0.1788
 -0.2200  ; 0.0982  ; 0.1414
 -0.2000  ; 0.0666  ; 0.1052
 -0.1800  ; 0.0472  ; 0.0782
 -0.1600  ; 0.0350  ; 0.0590
 -0.1400  ; 0.0248  ; 0.0440
 -0.1200  ; 0.0176  ; 0.0312
 -0.1000  ; 0.0120  ; 0.0238
 -0.0800  ; 0.0080  ; 0.0174
 -0.0600  ; 0.0054  ; 0.0134
 -0.0400  ; 0.0040  ; 0.0106
 -0.0200  ; 0.0038  ; 0.0086
 0.0000  ; 0.0026  ; 0.0066
 0.0200  ; 0.0030  ; 0.0072
 0.0400  ; 0.0026  ; 0.0066
 0.0600  ; 0.0024  ; 0.0066
 0.0800  ; 0.0024  ; 0.0064
 0.1000  ; 0.0024  ; 0.0066
 0.1200  ; 0.0024  ; 0.0068
 0.1400  ; 0.0026  ; 0.0070
 0.1600  ; 0.0026  ; 0.0070
 0.1800  ; 0.0026  ; 0.0072
 0.2000  ; 0.0028  ; 0.0078
 0.2200  ; 0.0028  ; 0.0080
 0.2400  ; 0.0030  ; 0.0080
 0.2600  ; 0.0030  ; 0.0082
 0.2800  ; 0.0032  ; 0.0110
 0.3000  ; 0.0040  ; 0.0120
 0.3200  ; 0.0062  ; 0.0142
 0.3400  ; 0.0088  ; 0.0192
 0.3600  ; 0.0134  ; 0.0246
 0.3800  ; 0.0194  ; 0.0326
 0.4000  ; 0.0258  ; 0.0440
 0.4200  ; 0.0380  ; 0.0652
 0.4400  ; 0.0552  ; 0.0878
 0.4600  ; 0.0778  ; 0.1120
 0.4800  ; 0.1032  ; 0.1446
 0.5000  ; 0.1374  ; 0.1788
 0.5200  ; 0.1810  ; 0.2316
 0.5400  ; 0.2356  ; 0.2838
 0.5600  ; 0.3076  ; 0.3496
 0.5800  ; 0.3988  ; 0.4328
 0.6000  ; 0.4950  ; 0.5190
 0.6200  ; 0.6038  ; 0.6190
 0.6400  ; 0.7078  ; 0.7180
 0.6600  ; 0.7938  ; 0.8012
 0.6800  ; 0.8662  ; 0.8700
 0.7000  ; 0.9226  ; 0.9246
 0.7200  ; 0.9600  ; 0.9610
 0.7400  ; 0.9764  ; 0.9768
 0.7600  ; 0.9860  ; 0.9862
 0.7800  ; 0.9924  ; 0.9928
 0.8000  ; 0.9962  ; 0.9962
 0.8200  ; 0.9972  ; 0.9972
 0.8400  ; 0.9978  ; 0.9980
 0.8600  ; 0.9988  ; 0.9988
 0.8800  ; 1.0000  ; 1.0000
 0.9000  ; 1.0000  ; 1.0000
 0.9200  ; 1.0000  ; 1.0000
 0.9400  ; 1.0000  ; 1.0000
 0.9600  ; 1.0000  ; 1.0000
 0.9800  ; 1.0000  ; 1.0000
 1.0000  ; 1.0000  ; 1.0000


==> MTE_Rej_n_eqs500_Sim_eqs5000_CI1.txt <==
  theta; rr_GCC;    rr_RGCC;
 -1.0000  ; 0.9400  ; 0.9570
 -0.9800  ; 0.9348  ; 0.9542
 -0.9600  ; 0.9258  ; 0.9470
 -0.9400  ; 0.9122  ; 0.9374
 -0.9200  ; 0.8994  ; 0.9274
 -0.9000  ; 0.8840  ; 0.9166
 -0.8800  ; 0.8672  ; 0.9050
 -0.8600  ; 0.8460  ; 0.8880
 -0.8400  ; 0.8236  ; 0.8728
 -0.8200  ; 0.7968  ; 0.8508
 -0.8000  ; 0.7664  ; 0.8286
 -0.7800  ; 0.7302  ; 0.8012
 -0.7600  ; 0.6868  ; 0.7708
 -0.7400  ; 0.6416  ; 0.7344
 -0.7200  ; 0.5976  ; 0.6910
 -0.7000  ; 0.5462  ; 0.6468
 -0.6800  ; 0.4932  ; 0.6024
 -0.6600  ; 0.4424  ; 0.5512
 -0.6400  ; 0.3902  ; 0.4998
 -0.6200  ; 0.3354  ; 0.4466
 -0.6000  ; 0.2854  ; 0.3928
 -0.5800  ; 0.2354  ; 0.3394
 -0.5600  ; 0.1914  ; 0.2862
 -0.5400  ; 0.1518  ; 0.2370
 -0.5200  ; 0.1218  ; 0.1922
 -0.5000  ; 0.0944  ; 0.1528
 -0.4800  ; 0.0682  ; 0.1212
 -0.4600  ; 0.0478  ; 0.0950
 -0.4400  ; 0.0322  ; 0.0672
 -0.4200  ; 0.0240  ; 0.0466
 -0.4000  ; 0.0168  ; 0.0320
 -0.3800  ; 0.0116  ; 0.0230
 -0.3600  ; 0.0082  ; 0.0160
 -0.3400  ; 0.0056  ; 0.0112
 -0.3200  ; 0.0036  ; 0.0082
 -0.3000  ; 0.0020  ; 0.0056
 -0.2800  ; 0.0012  ; 0.0030
 -0.2600  ; 0.0010  ; 0.0020
 -0.2400  ; 0.0006  ; 0.0014
 -0.2200  ; 0.0004  ; 0.0012
 -0.2000  ; 0.0000  ; 0.0006
 -0.1800  ; 0.0000  ; 0.0002
 -0.1600  ; 0.0000  ; 0.0000
 -0.1400  ; 0.0000  ; 0.0000
 -0.1200  ; 0.0000  ; 0.0000
 -0.1000  ; 0.0000  ; 0.0000
 -0.0800  ; 0.0000  ; 0.0000
 -0.0600  ; 0.0000  ; 0.0000
 -0.0400  ; 0.0000  ; 0.0000
 -0.0200  ; 0.0000  ; 0.0000
 0.0000  ; 0.0000  ; 0.0000
 0.0200  ; 0.0000  ; 0.0000
 0.0400  ; 0.0000  ; 0.0000
 0.0600  ; 0.0000  ; 0.0000
 0.0800  ; 0.0000  ; 0.0000
 0.1000  ; 0.0000  ; 0.0000
 0.1200  ; 0.0000  ; 0.0000
 0.1400  ; 0.0000  ; 0.0000
 0.1600  ; 0.0000  ; 0.0000
 0.1800  ; 0.0000  ; 0.0000
 0.2000  ; 0.0000  ; 0.0000
 0.2200  ; 0.0000  ; 0.0000
 0.2400  ; 0.0000  ; 0.0000
 0.2600  ; 0.0000  ; 0.0000
 0.2800  ; 0.0000  ; 0.0000
 0.3000  ; 0.0000  ; 0.0000
 0.3200  ; 0.0000  ; 0.0002
 0.3400  ; 0.0000  ; 0.0006
 0.3600  ; 0.0006  ; 0.0012
 0.3800  ; 0.0008  ; 0.0026
 0.4000  ; 0.0016  ; 0.0046
 0.4200  ; 0.0030  ; 0.0072
 0.4400  ; 0.0060  ; 0.0114
 0.4600  ; 0.0082  ; 0.0180
 0.4800  ; 0.0132  ; 0.0294
 0.5000  ; 0.0220  ; 0.0458
 0.5200  ; 0.0362  ; 0.0656
 0.5400  ; 0.0518  ; 0.0968
 0.5600  ; 0.0782  ; 0.1364
 0.5800  ; 0.1124  ; 0.1828
 0.6000  ; 0.1510  ; 0.2394
 0.6200  ; 0.2042  ; 0.3030
 0.6400  ; 0.2650  ; 0.3722
 0.6600  ; 0.3274  ; 0.4394
 0.6800  ; 0.3966  ; 0.5116
 0.7000  ; 0.4656  ; 0.5774
 0.7200  ; 0.5364  ; 0.6440
 0.7400  ; 0.6030  ; 0.7026
 0.7600  ; 0.6646  ; 0.7540
 0.7800  ; 0.7196  ; 0.7950
 0.8000  ; 0.7708  ; 0.8296
 0.8200  ; 0.8048  ; 0.8572
 0.8400  ; 0.8362  ; 0.8792
 0.8600  ; 0.8626  ; 0.8978
 0.8800  ; 0.8812  ; 0.9152
 0.9000  ; 0.8992  ; 0.9264
 0.9200  ; 0.9124  ; 0.9364
 0.9400  ; 0.9240  ; 0.9448
 0.9600  ; 0.9326  ; 0.9538
 0.9800  ; 0.9386  ; 0.9592
 1.0000  ; 0.9454  ; 0.9632


==> MTE_Rej_n_eqs500_Sim_eqs5000_CI2.txt <==
  theta; rr_GCC;    rr_RGCC;
 -1.0000  ; 0.9936  ; 0.9976
 -0.9800  ; 0.9928  ; 0.9972
 -0.9600  ; 0.9904  ; 0.9956
 -0.9400  ; 0.9882  ; 0.9930
 -0.9200  ; 0.9830  ; 0.9912
 -0.9000  ; 0.9772  ; 0.9892
 -0.8800  ; 0.9686  ; 0.9848
 -0.8600  ; 0.9614  ; 0.9788
 -0.8400  ; 0.9496  ; 0.9702
 -0.8200  ; 0.9356  ; 0.9606
 -0.8000  ; 0.9170  ; 0.9492
 -0.7800  ; 0.8916  ; 0.9316
 -0.7600  ; 0.8624  ; 0.9062
 -0.7400  ; 0.8274  ; 0.8788
 -0.7200  ; 0.7834  ; 0.8472
 -0.7000  ; 0.7296  ; 0.8080
 -0.6800  ; 0.6718  ; 0.7614
 -0.6600  ; 0.6168  ; 0.7108
 -0.6400  ; 0.5470  ; 0.6468
 -0.6200  ; 0.4794  ; 0.5796
 -0.6000  ; 0.4078  ; 0.5122
 -0.5800  ; 0.3422  ; 0.4474
 -0.5600  ; 0.2864  ; 0.3750
 -0.5400  ; 0.2226  ; 0.3150
 -0.5200  ; 0.1718  ; 0.2580
 -0.5000  ; 0.1338  ; 0.1972
 -0.4800  ; 0.0988  ; 0.1556
 -0.4600  ; 0.0706  ; 0.1214
 -0.4400  ; 0.0480  ; 0.0864
 -0.4200  ; 0.0342  ; 0.0618
 -0.4000  ; 0.0236  ; 0.0412
 -0.3800  ; 0.0156  ; 0.0288
 -0.3600  ; 0.0098  ; 0.0184
 -0.3400  ; 0.0068  ; 0.0126
 -0.3200  ; 0.0048  ; 0.0092
 -0.3000  ; 0.0030  ; 0.0064
 -0.2800  ; 0.0018  ; 0.0034
 -0.2600  ; 0.0012  ; 0.0024
 -0.2400  ; 0.0010  ; 0.0016
 -0.2200  ; 0.0006  ; 0.0014
 -0.2000  ; 0.0002  ; 0.0010
 -0.1800  ; 0.0002  ; 0.0004
 -0.1600  ; 0.0000  ; 0.0000
 -0.1400  ; 0.0000  ; 0.0000
 -0.1200  ; 0.0000  ; 0.0000
 -0.1000  ; 0.0000  ; 0.0000
 -0.0800  ; 0.0000  ; 0.0000
 -0.0600  ; 0.0000  ; 0.0000
 -0.0400  ; 0.0000  ; 0.0000
 -0.0200  ; 0.0000  ; 0.0000
 0.0000  ; 0.0000  ; 0.0000
 0.0200  ; 0.0000  ; 0.0000
 0.0400  ; 0.0000  ; 0.0000
 0.0600  ; 0.0000  ; 0.0000
 0.0800  ; 0.0000  ; 0.0000
 0.1000  ; 0.0000  ; 0.0000
 0.1200  ; 0.0000  ; 0.0000
 0.1400  ; 0.0002  ; 0.0002
 0.1600  ; 0.0002  ; 0.0002
 0.1800  ; 0.0002  ; 0.0002
 0.2000  ; 0.0002  ; 0.0002
 0.2200  ; 0.0002  ; 0.0002
 0.2400  ; 0.0004  ; 0.0004
 0.2600  ; 0.0004  ; 0.0004
 0.2800  ; 0.0004  ; 0.0004
 0.3000  ; 0.0006  ; 0.0006
 0.3200  ; 0.0006  ; 0.0008
 0.3400  ; 0.0006  ; 0.0012
 0.3600  ; 0.0012  ; 0.0018
 0.3800  ; 0.0026  ; 0.0044
 0.4000  ; 0.0040  ; 0.0070
 0.4200  ; 0.0062  ; 0.0102
 0.4400  ; 0.0096  ; 0.0148
 0.4600  ; 0.0124  ; 0.0222
 0.4800  ; 0.0188  ; 0.0354
 0.5000  ; 0.0278  ; 0.0518
 0.5200  ; 0.0424  ; 0.0722
 0.5400  ; 0.0598  ; 0.1042
 0.5600  ; 0.0876  ; 0.1448
 0.5800  ; 0.1218  ; 0.1914
 0.6000  ; 0.1620  ; 0.2498
 0.6200  ; 0.2162  ; 0.3142
 0.6400  ; 0.2770  ; 0.3820
 0.6600  ; 0.3390  ; 0.4510
 0.6800  ; 0.4082  ; 0.5218
 0.7000  ; 0.4770  ; 0.5882
 0.7200  ; 0.5454  ; 0.6540
 0.7400  ; 0.6106  ; 0.7094
 0.7600  ; 0.6712  ; 0.7608
 0.7800  ; 0.7250  ; 0.8012
 0.8000  ; 0.7746  ; 0.8340
 0.8200  ; 0.8080  ; 0.8618
 0.8400  ; 0.8396  ; 0.8822
 0.8600  ; 0.8642  ; 0.9010
 0.8800  ; 0.8822  ; 0.9170
 0.9000  ; 0.8998  ; 0.9296
 0.9200  ; 0.9130  ; 0.9388
 0.9400  ; 0.9246  ; 0.9462
 0.9600  ; 0.9334  ; 0.9556
 0.9800  ; 0.9392  ; 0.9604
 1.0000  ; 0.9462  ; 0.9636


==> MTE_Rej_n_eqs500_Sim_eqs5000_CI3.txt <==
  theta; rr_GCC;    rr_RGCC;
 -1.0000  ; 0.9998  ; 0.9998
 -0.9800  ; 0.9994  ; 0.9996
 -0.9600  ; 0.9992  ; 0.9994
 -0.9400  ; 0.9990  ; 0.9992
 -0.9200  ; 0.9980  ; 0.9982
 -0.9000  ; 0.9972  ; 0.9978
 -0.8800  ; 0.9962  ; 0.9968
 -0.8600  ; 0.9954  ; 0.9960
 -0.8400  ; 0.9942  ; 0.9950
 -0.8200  ; 0.9914  ; 0.9920
 -0.8000  ; 0.9890  ; 0.9894
 -0.7800  ; 0.9838  ; 0.9846
 -0.7600  ; 0.9790  ; 0.9796
 -0.7400  ; 0.9718  ; 0.9732
 -0.7200  ; 0.9666  ; 0.9684
 -0.7000  ; 0.9620  ; 0.9646
 -0.6800  ; 0.9560  ; 0.9590
 -0.6600  ; 0.9484  ; 0.9512
 -0.6400  ; 0.9410  ; 0.9446
 -0.6200  ; 0.9326  ; 0.9360
 -0.6000  ; 0.9196  ; 0.9246
 -0.5800  ; 0.9052  ; 0.9114
 -0.5600  ; 0.8758  ; 0.8874
 -0.5400  ; 0.8314  ; 0.8480
 -0.5200  ; 0.7716  ; 0.7938
 -0.5000  ; 0.6952  ; 0.7246
 -0.4800  ; 0.6008  ; 0.6400
 -0.4600  ; 0.4944  ; 0.5378
 -0.4400  ; 0.3840  ; 0.4294
 -0.4200  ; 0.2856  ; 0.3324
 -0.4000  ; 0.2038  ; 0.2482
 -0.3800  ; 0.1396  ; 0.1848
 -0.3600  ; 0.0980  ; 0.1344
 -0.3400  ; 0.0706  ; 0.1030
 -0.3200  ; 0.0514  ; 0.0800
 -0.3000  ; 0.0382  ; 0.0626
 -0.2800  ; 0.0300  ; 0.0498
 -0.2600  ; 0.0236  ; 0.0392
 -0.2400  ; 0.0192  ; 0.0334
 -0.2200  ; 0.0140  ; 0.0278
 -0.2000  ; 0.0108  ; 0.0216
 -0.1800  ; 0.0096  ; 0.0194
 -0.1600  ; 0.0078  ; 0.0154
 -0.1400  ; 0.0066  ; 0.0140
 -0.1200  ; 0.0054  ; 0.0120
 -0.1000  ; 0.0042  ; 0.0094
 -0.0800  ; 0.0038  ; 0.0092
 -0.0600  ; 0.0030  ; 0.0082
 -0.0400  ; 0.0030  ; 0.0072
 -0.0200  ; 0.0028  ; 0.0066
 0.0000  ; 0.0024  ; 0.0058
 0.0200  ; 0.0024  ; 0.0062
 0.0400  ; 0.0022  ; 0.0058
 0.0600  ; 0.0020  ; 0.0060
 0.0800  ; 0.0020  ; 0.0058
 0.1000  ; 0.0022  ; 0.0058
 0.1200  ; 0.0024  ; 0.0058
 0.1400  ; 0.0026  ; 0.0058
 0.1600  ; 0.0026  ; 0.0058
 0.1800  ; 0.0028  ; 0.0062
 0.2000  ; 0.0028  ; 0.0076
 0.2200  ; 0.0030  ; 0.0080
 0.2400  ; 0.0036  ; 0.0090
 0.2600  ; 0.0050  ; 0.0106
 0.2800  ; 0.0058  ; 0.0134
 0.3000  ; 0.0068  ; 0.0170
 0.3200  ; 0.0084  ; 0.0206
 0.3400  ; 0.0112  ; 0.0254
 0.3600  ; 0.0164  ; 0.0322
 0.3800  ; 0.0192  ; 0.0388
 0.4000  ; 0.0256  ; 0.0500
 0.4200  ; 0.0318  ; 0.0616
 0.4400  ; 0.0424  ; 0.0774
 0.4600  ; 0.0546  ; 0.0964
 0.4800  ; 0.0686  ; 0.1152
 0.5000  ; 0.0834  ; 0.1358
 0.5200  ; 0.0992  ; 0.1582
 0.5400  ; 0.1220  ; 0.1818
 0.5600  ; 0.1404  ; 0.2040
 0.5800  ; 0.1636  ; 0.2336
 0.6000  ; 0.1896  ; 0.2628
 0.6200  ; 0.2188  ; 0.2934
 0.6400  ; 0.2574  ; 0.3270
 0.6600  ; 0.3050  ; 0.3688
 0.6800  ; 0.3582  ; 0.4182
 0.7000  ; 0.4236  ; 0.4726
 0.7200  ; 0.4988  ; 0.5404
 0.7400  ; 0.5792  ; 0.6118
 0.7600  ; 0.6676  ; 0.6902
 0.7800  ; 0.7414  ; 0.7580
 0.8000  ; 0.8136  ; 0.8240
 0.8200  ; 0.8610  ; 0.8700
 0.8400  ; 0.8994  ; 0.9062
 0.8600  ; 0.9260  ; 0.9312
 0.8800  ; 0.9452  ; 0.9486
 0.9000  ; 0.9564  ; 0.9598
 0.9200  ; 0.9646  ; 0.9676
 0.9400  ; 0.9718  ; 0.9740
 0.9600  ; 0.9792  ; 0.9804
 0.9800  ; 0.9832  ; 0.9848
 1.0000  ; 0.9870  ; 0.9884


==> MTE_Rej_n_eqs500_Sim_eqs5000_CI4.txt <==
  theta; rr_GCC;    rr_RGCC;
 -1.0000  ; 1.0000  ; 1.0000
 -0.9800  ; 1.0000  ; 1.0000
 -0.9600  ; 1.0000  ; 1.0000
 -0.9400  ; 1.0000  ; 1.0000
 -0.9200  ; 1.0000  ; 1.0000
 -0.9000  ; 1.0000  ; 1.0000
 -0.8800  ; 0.9992  ; 0.9992
 -0.8600  ; 0.9990  ; 0.9990
 -0.8400  ; 0.9988  ; 0.9988
 -0.8200  ; 0.9984  ; 0.9984
 -0.8000  ; 0.9978  ; 0.9980
 -0.7800  ; 0.9970  ; 0.9972
 -0.7600  ; 0.9944  ; 0.9948
 -0.7400  ; 0.9924  ; 0.9928
 -0.7200  ; 0.9904  ; 0.9910
 -0.7000  ; 0.9862  ; 0.9872
 -0.6800  ; 0.9826  ; 0.9836
 -0.6600  ; 0.9766  ; 0.9778
 -0.6400  ; 0.9676  ; 0.9692
 -0.6200  ; 0.9530  ; 0.9552
 -0.6000  ; 0.9372  ; 0.9394
 -0.5800  ; 0.9174  ; 0.9200
 -0.5600  ; 0.8934  ; 0.8962
 -0.5400  ; 0.8622  ; 0.8654
 -0.5200  ; 0.8268  ; 0.8312
 -0.5000  ; 0.7810  ; 0.7868
 -0.4800  ; 0.7294  ; 0.7368
 -0.4600  ; 0.6754  ; 0.6838
 -0.4400  ; 0.6146  ; 0.6238
 -0.4200  ; 0.5564  ; 0.5664
 -0.4000  ; 0.4876  ; 0.5022
 -0.3800  ; 0.4242  ; 0.4422
 -0.3600  ; 0.3568  ; 0.3806
 -0.3400  ; 0.2902  ; 0.3182
 -0.3200  ; 0.2320  ; 0.2640
 -0.3000  ; 0.1850  ; 0.2192
 -0.2800  ; 0.1450  ; 0.1816
 -0.2600  ; 0.1124  ; 0.1470
 -0.2400  ; 0.0886  ; 0.1226
 -0.2200  ; 0.0672  ; 0.1008
 -0.2000  ; 0.0544  ; 0.0816
 -0.1800  ; 0.0430  ; 0.0700
 -0.1600  ; 0.0344  ; 0.0546
 -0.1400  ; 0.0260  ; 0.0452
 -0.1200  ; 0.0212  ; 0.0364
 -0.1000  ; 0.0168  ; 0.0284
 -0.0800  ; 0.0150  ; 0.0262
 -0.0600  ; 0.0126  ; 0.0230
 -0.0400  ; 0.0114  ; 0.0200
 -0.0200  ; 0.0106  ; 0.0186
 0.0000  ; 0.0088  ; 0.0162
 0.0200  ; 0.0086  ; 0.0166
 0.0400  ; 0.0080  ; 0.0152
 0.0600  ; 0.0068  ; 0.0138
 0.0800  ; 0.0068  ; 0.0138
 0.1000  ; 0.0070  ; 0.0124
 0.1200  ; 0.0072  ; 0.0134
 0.1400  ; 0.0074  ; 0.0136
 0.1600  ; 0.0074  ; 0.0132
 0.1800  ; 0.0074  ; 0.0132
 0.2000  ; 0.0076  ; 0.0144
 0.2200  ; 0.0080  ; 0.0152
 0.2400  ; 0.0084  ; 0.0162
 0.2600  ; 0.0098  ; 0.0180
 0.2800  ; 0.0106  ; 0.0198
 0.3000  ; 0.0120  ; 0.0226
 0.3200  ; 0.0142  ; 0.0272
 0.3400  ; 0.0166  ; 0.0310
 0.3600  ; 0.0222  ; 0.0382
 0.3800  ; 0.0272  ; 0.0436
 0.4000  ; 0.0340  ; 0.0536
 0.4200  ; 0.0406  ; 0.0672
 0.4400  ; 0.0494  ; 0.0794
 0.4600  ; 0.0632  ; 0.0946
 0.4800  ; 0.0768  ; 0.1112
 0.5000  ; 0.0938  ; 0.1312
 0.5200  ; 0.1154  ; 0.1530
 0.5400  ; 0.1426  ; 0.1804
 0.5600  ; 0.1770  ; 0.2118
 0.5800  ; 0.2182  ; 0.2530
 0.6000  ; 0.2688  ; 0.3026
 0.6200  ; 0.3192  ; 0.3496
 0.6400  ; 0.3868  ; 0.4156
 0.6600  ; 0.4630  ; 0.4870
 0.6800  ; 0.5384  ; 0.5588
 0.7000  ; 0.6076  ; 0.6244
 0.7200  ; 0.6786  ; 0.6916
 0.7400  ; 0.7414  ; 0.7510
 0.7600  ; 0.8010  ; 0.8084
 0.7800  ; 0.8480  ; 0.8530
 0.8000  ; 0.8822  ; 0.8864
 0.8200  ; 0.9140  ; 0.9164
 0.8400  ; 0.9366  ; 0.9382
 0.8600  ; 0.9538  ; 0.9544
 0.8800  ; 0.9654  ; 0.9656
 0.9000  ; 0.9788  ; 0.9792
 0.9200  ; 0.9844  ; 0.9846
 0.9400  ; 0.9890  ; 0.9894
 0.9600  ; 0.9940  ; 0.9944
 0.9800  ; 0.9958  ; 0.9958
 1.0000  ; 0.9970  ; 0.9970


==> Simple_Power_0_6_Sims_1000_q_0_n_500_J_10.txt <==
  theta; rr_sCC;    rr_sRCC;    rr_GCC;    rr_RGCC;    rr_CCT;    rr_ARP;   rr_FSST;    rr_BCS;     rr_Bei;     rr_Gafarov;     rr_CR1;     rr_CR2;     rr_CR3;
 -0.0447  ; NaN  ; NaN;   0.0110;   0.0150;   NaN;   NaN;   NaN;   0.0050;   0.0220;   NaN;   0.0010;   0.0210;   0.0320
 -0.0383  ; NaN  ; NaN;   0.0130;   0.0180;   NaN;   NaN;   NaN;   0.0050;   0.0280;   NaN;   0.0010;   0.0250;   0.0340
 -0.0319  ; NaN  ; NaN;   0.0160;   0.0220;   NaN;   NaN;   NaN;   0.0060;   0.0370;   NaN;   0.0010;   0.0290;   0.0370
 -0.0256  ; NaN  ; NaN;   0.0230;   0.0270;   NaN;   NaN;   NaN;   0.0060;   0.0400;   NaN;   0.0010;   0.0310;   0.0430
 -0.0192  ; NaN  ; NaN;   0.0250;   0.0280;   NaN;   NaN;   NaN;   0.0080;   0.0430;   NaN;   0.0010;   0.0340;   0.0500
 -0.0128  ; NaN  ; NaN;   0.0290;   0.0320;   NaN;   NaN;   NaN;   0.0080;   0.0520;   NaN;   0.0010;   0.0390;   0.0540
 -0.0064  ; NaN  ; NaN;   0.0310;   0.0330;   NaN;   NaN;   NaN;   0.0090;   0.0580;   NaN;   0.0020;   0.0480;   0.0650
 0.0000  ; NaN  ; NaN;   0.0350;   0.0380;   NaN;   NaN;   NaN;   0.0150;   0.0720;   NaN;   0.0020;   0.0550;   0.0740
 0.0064  ; NaN  ; NaN;   0.0450;   0.0480;   NaN;   NaN;   NaN;   0.0180;   0.0880;   NaN;   0.0020;   0.0620;   0.0890
 0.0128  ; NaN  ; NaN;   0.0560;   0.0580;   NaN;   NaN;   NaN;   0.0250;   0.1020;   NaN;   0.0050;   0.0710;   0.1000
 0.0192  ; NaN  ; NaN;   0.0630;   0.0660;   NaN;   NaN;   NaN;   0.0350;   0.1130;   NaN;   0.0080;   0.0830;   0.1110
 0.0256  ; NaN  ; NaN;   0.0650;   0.0660;   NaN;   NaN;   NaN;   0.0390;   0.1370;   NaN;   0.0090;   0.0950;   0.1260
 0.0319  ; NaN  ; NaN;   0.0770;   0.0780;   NaN;   NaN;   NaN;   0.0450;   0.1610;   NaN;   0.0130;   0.1090;   0.1400
 0.0383  ; NaN  ; NaN;   0.0850;   0.0860;   NaN;   NaN;   NaN;   0.0530;   0.1730;   NaN;   0.0150;   0.1340;   0.1580
 0.0447  ; NaN  ; NaN;   0.1000;   0.1010;   NaN;   NaN;   NaN;   0.0710;   0.1960;   NaN;   0.0180;   0.1440;   0.1700
 0.0511  ; NaN  ; NaN;   0.1090;   0.1120;   NaN;   NaN;   NaN;   0.0820;   0.2230;   NaN;   0.0210;   0.1560;   0.1860
 0.0575  ; NaN  ; NaN;   0.1310;   0.1370;   NaN;   NaN;   NaN;   0.0940;   0.2460;   NaN;   0.0210;   0.1700;   0.1990
 0.0639  ; NaN  ; NaN;   0.1540;   0.1570;   NaN;   NaN;   NaN;   0.1070;   0.2710;   NaN;   0.0220;   0.1860;   0.2150
 0.0703  ; NaN  ; NaN;   0.1760;   0.1790;   NaN;   NaN;   NaN;   0.1320;   0.3070;   NaN;   0.0230;   0.2010;   0.2370
 0.0767  ; NaN  ; NaN;   0.1930;   0.1950;   NaN;   NaN;   NaN;   0.1570;   0.3460;   NaN;   0.0260;   0.2190;   0.2520
 0.0831  ; NaN  ; NaN;   0.2190;   0.2220;   NaN;   NaN;   NaN;   0.1770;   0.3630;   NaN;   0.0310;   0.2340;   0.2740
 0.0894  ; NaN  ; NaN;   0.2490;   0.2520;   NaN;   NaN;   NaN;   0.2010;   0.4020;   NaN;   0.0360;   0.2480;   0.2980
 0.0958  ; NaN  ; NaN;   0.2810;   0.2860;   NaN;   NaN;   NaN;   0.2310;   0.4360;   NaN;   0.0380;   0.2730;   0.3190
 0.1022  ; NaN  ; NaN;   0.3110;   0.3120;   NaN;   NaN;   NaN;   0.2540;   0.4540;   NaN;   0.0450;   0.3000;   0.3530
 0.1086  ; NaN  ; NaN;   0.3380;   0.3400;   NaN;   NaN;   NaN;   0.2790;   0.4960;   NaN;   0.0530;   0.3240;   0.3780
 0.1150  ; NaN  ; NaN;   0.3740;   0.3770;   NaN;   NaN;   NaN;   0.3220;   0.5350;   NaN;   0.0590;   0.3390;   0.4050
 0.1214  ; NaN  ; NaN;   0.3950;   0.3990;   NaN;   NaN;   NaN;   0.3580;   0.5700;   NaN;   0.0660;   0.3760;   0.4290
 0.1278  ; NaN  ; NaN;   0.4240;   0.4290;   NaN;   NaN;   NaN;   0.3870;   0.6200;   NaN;   0.0760;   0.3990;   0.4580
 0.1342  ; NaN  ; NaN;   0.4630;   0.4670;   NaN;   NaN;   NaN;   0.4200;   0.6560;   NaN;   0.0900;   0.4270;   0.4850
 0.1406  ; NaN  ; NaN;   0.5020;   0.5040;   NaN;   NaN;   NaN;   0.4500;   0.6930;   NaN;   0.0970;   0.4500;   0.5120
 0.1469  ; NaN  ; NaN;   0.5430;   0.5470;   NaN;   NaN;   NaN;   0.4910;   0.7290;   NaN;   0.1070;   0.4840;   0.5340
 0.1533  ; NaN  ; NaN;   0.5820;   0.5830;   NaN;   NaN;   NaN;   0.5250;   0.7610;   NaN;   0.1190;   0.5090;   0.5600
 0.1597  ; NaN  ; NaN;   0.6120;   0.6130;   NaN;   NaN;   NaN;   0.5770;   0.7930;   NaN;   0.1240;   0.5330;   0.5860
 0.1661  ; NaN  ; NaN;   0.6550;   0.6570;   NaN;   NaN;   NaN;   0.6160;   0.8230;   NaN;   0.1420;   0.5580;   0.6230
 0.1725  ; NaN  ; NaN;   0.6950;   0.6960;   NaN;   NaN;   NaN;   0.6550;   0.8520;   NaN;   0.1490;   0.5920;   0.6550
 0.1789  ; NaN  ; NaN;   0.7220;   0.7230;   NaN;   NaN;   NaN;   0.6860;   0.8740;   NaN;   0.1620;   0.6240;   0.6750
 0.1853  ; NaN  ; NaN;   0.7610;   0.7620;   NaN;   NaN;   NaN;   0.7210;   0.8960;   NaN;   0.1820;   0.6520;   0.7040
 0.1917  ; NaN  ; NaN;   0.7950;   0.7960;   NaN;   NaN;   NaN;   0.7610;   0.9140;   NaN;   0.1990;   0.6870;   0.7250
 0.1981  ; NaN  ; NaN;   0.8230;   0.8240;   NaN;   NaN;   NaN;   0.8010;   0.9350;   NaN;   0.2230;   0.7140;   0.7520
 0.2044  ; NaN  ; NaN;   0.8540;   0.8540;   NaN;   NaN;   NaN;   0.8250;   0.9440;   NaN;   0.2410;   0.7370;   0.7850
 0.2108  ; NaN  ; NaN;   0.8790;   0.8810;   NaN;   NaN;   NaN;   0.8480;   0.9510;   NaN;   0.2640;   0.7650;   0.8130
 0.2172  ; NaN  ; NaN;   0.9040;   0.9050;   NaN;   NaN;   NaN;   0.8710;   0.9590;   NaN;   0.2820;   0.7850;   0.8310
 0.2236  ; NaN  ; NaN;   0.9160;   0.9160;   NaN;   NaN;   NaN;   0.8970;   0.9650;   NaN;   0.3030;   0.8010;   0.8460
 0.2300  ; NaN  ; NaN;   0.9260;   0.9270;   NaN;   NaN;   NaN;   0.9150;   0.9730;   NaN;   0.3230;   0.8170;   0.8590
 0.2364  ; NaN  ; NaN;   0.9420;   0.9440;   NaN;   NaN;   NaN;   0.9310;   0.9780;   NaN;   0.3500;   0.8400;   0.8840
 0.2428  ; NaN  ; NaN;   0.9550;   0.9550;   NaN;   NaN;   NaN;   0.9450;   0.9850;   NaN;   0.3690;   0.8650;   0.9030
 0.2492  ; NaN  ; NaN;   0.9600;   0.9600;   NaN;   NaN;   NaN;   0.9550;   0.9890;   NaN;   0.3980;   0.8840;   0.9170
 0.2556  ; NaN  ; NaN;   0.9680;   0.9680;   NaN;   NaN;   NaN;   0.9580;   0.9930;   NaN;   0.4310;   0.9010;   0.9240
 0.2619  ; NaN  ; NaN;   0.9750;   0.9750;   NaN;   NaN;   NaN;   0.9690;   0.9960;   NaN;   0.4460;   0.9160;   0.9360
 0.2683  ; NaN  ; NaN;   0.9780;   0.9780;   NaN;   NaN;   NaN;   0.9730;   0.9970;   NaN;   0.4810;   0.9310;   0.9500


==> Simple_Power_0_6_Sims_1000_q_0_n_500_J_3.txt <==
  theta; rr_sCC;    rr_sRCC;    rr_GCC;    rr_RGCC;    rr_CCT;    rr_ARP;   rr_FSST;    rr_BCS;     rr_Bei;     rr_Gafarov;     rr_CR1;     rr_CR2;     rr_CR3;
 -0.0447  ; NaN  ; NaN;   0.0060;   0.0180;   NaN;   NaN;   NaN;   0.0050;   0.0160;   NaN;   0.0010;   0.0040;   0.0070
 -0.0383  ; NaN  ; NaN;   0.0090;   0.0200;   NaN;   NaN;   NaN;   0.0070;   0.0160;   NaN;   0.0010;   0.0040;   0.0100
 -0.0319  ; NaN  ; NaN;   0.0130;   0.0220;   NaN;   NaN;   NaN;   0.0080;   0.0230;   NaN;   0.0010;   0.0040;   0.0120
 -0.0256  ; NaN  ; NaN;   0.0150;   0.0280;   NaN;   NaN;   NaN;   0.0100;   0.0270;   NaN;   0.0010;   0.0080;   0.0160
 -0.0192  ; NaN  ; NaN;   0.0190;   0.0320;   NaN;   NaN;   NaN;   0.0130;   0.0300;   NaN;   0.0010;   0.0130;   0.0220
 -0.0128  ; NaN  ; NaN;   0.0220;   0.0360;   NaN;   NaN;   NaN;   0.0160;   0.0380;   NaN;   0.0020;   0.0170;   0.0270
 -0.0064  ; NaN  ; NaN;   0.0300;   0.0420;   NaN;   NaN;   NaN;   0.0200;   0.0470;   NaN;   0.0020;   0.0210;   0.0330
 0.0000  ; NaN  ; NaN;   0.0350;   0.0510;   NaN;   NaN;   NaN;   0.0250;   0.0520;   NaN;   0.0020;   0.0260;   0.0360
 0.0064  ; NaN  ; NaN;   0.0410;   0.0540;   NaN;   NaN;   NaN;   0.0360;   0.0600;   NaN;   0.0020;   0.0310;   0.0410
 0.0128  ; NaN  ; NaN;   0.0460;   0.0660;   NaN;   NaN;   NaN;   0.0410;   0.0800;   NaN;   0.0030;   0.0350;   0.0460
 0.0192  ; NaN  ; NaN;   0.0550;   0.0820;   NaN;   NaN;   NaN;   0.0480;   0.0970;   NaN;   0.0030;   0.0410;   0.0530
 0.0256  ; NaN  ; NaN;   0.0670;   0.0970;   NaN;   NaN;   NaN;   0.0620;   0.1160;   NaN;   0.0030;   0.0480;   0.0660
 0.0319  ; NaN  ; NaN;   0.0810;   0.1150;   NaN;   NaN;   NaN;   0.0760;   0.1440;   NaN;   0.0080;   0.0590;   0.0730
 0.0383  ; NaN  ; NaN;   0.1020;   0.1300;   NaN;   NaN;   NaN;   0.1010;   0.1720;   NaN;   0.0090;   0.0710;   0.0870
 0.0447  ; NaN  ; NaN;   0.1230;   0.1530;   NaN;   NaN;   NaN;   0.1260;   0.1970;   NaN;   0.0100;   0.0800;   0.1030
 0.0511  ; NaN  ; NaN;   0.1550;   0.1840;   NaN;   NaN;   NaN;   0.1580;   0.2260;   NaN;   0.0100;   0.0880;   0.1140
 0.0575  ; NaN  ; NaN;   0.1770;   0.2110;   NaN;   NaN;   NaN;   0.1850;   0.2590;   NaN;   0.0130;   0.0980;   0.1300
 0.0639  ; NaN  ; NaN;   0.2020;   0.2350;   NaN;   NaN;   NaN;   0.2110;   0.2960;   NaN;   0.0170;   0.1220;   0.1550
 0.0703  ; NaN  ; NaN;   0.2360;   0.2720;   NaN;   NaN;   NaN;   0.2480;   0.3310;   NaN;   0.0190;   0.1450;   0.1790
 0.0767  ; NaN  ; NaN;   0.2630;   0.2940;   NaN;   NaN;   NaN;   0.2800;   0.3650;   NaN;   0.0220;   0.1730;   0.2110
 0.0831  ; NaN  ; NaN;   0.2980;   0.3370;   NaN;   NaN;   NaN;   0.3150;   0.4010;   NaN;   0.0290;   0.1890;   0.2360
 0.0894  ; NaN  ; NaN;   0.3370;   0.3800;   NaN;   NaN;   NaN;   0.3510;   0.4390;   NaN;   0.0320;   0.2300;   0.2600
 0.0958  ; NaN  ; NaN;   0.3810;   0.4250;   NaN;   NaN;   NaN;   0.3810;   0.4720;   NaN;   0.0370;   0.2520;   0.2910
 0.1022  ; NaN  ; NaN;   0.4140;   0.4580;   NaN;   NaN;   NaN;   0.4190;   0.5170;   NaN;   0.0410;   0.2730;   0.3140
 0.1086  ; NaN  ; NaN;   0.4530;   0.4940;   NaN;   NaN;   NaN;   0.4660;   0.5590;   NaN;   0.0490;   0.2920;   0.3320
 0.1150  ; NaN  ; NaN;   0.4950;   0.5390;   NaN;   NaN;   NaN;   0.4930;   0.5990;   NaN;   0.0580;   0.3220;   0.3700
 0.1214  ; NaN  ; NaN;   0.5360;   0.5780;   NaN;   NaN;   NaN;   0.5360;   0.6370;   NaN;   0.0650;   0.3530;   0.3980
 0.1278  ; NaN  ; NaN;   0.5790;   0.6190;   NaN;   NaN;   NaN;   0.5660;   0.6750;   NaN;   0.0750;   0.3830;   0.4310
 0.1342  ; NaN  ; NaN;   0.6140;   0.6550;   NaN;   NaN;   NaN;   0.6140;   0.7120;   NaN;   0.0900;   0.4160;   0.4600
 0.1406  ; NaN  ; NaN;   0.6530;   0.6860;   NaN;   NaN;   NaN;   0.6650;   0.7570;   NaN;   0.1070;   0.4500;   0.5070
 0.1469  ; NaN  ; NaN;   0.6890;   0.7240;   NaN;   NaN;   NaN;   0.7090;   0.7820;   NaN;   0.1180;   0.4850;   0.5530
 0.1533  ; NaN  ; NaN;   0.7260;   0.7610;   NaN;   NaN;   NaN;   0.7450;   0.8270;   NaN;   0.1340;   0.5270;   0.5980
 0.1597  ; NaN  ; NaN;   0.7660;   0.7920;   NaN;   NaN;   NaN;   0.7780;   0.8560;   NaN;   0.1540;   0.5630;   0.6340
 0.1661  ; NaN  ; NaN;   0.7980;   0.8250;   NaN;   NaN;   NaN;   0.8160;   0.8820;   NaN;   0.1800;   0.6060;   0.6760
 0.1725  ; NaN  ; NaN;   0.8320;   0.8600;   NaN;   NaN;   NaN;   0.8410;   0.9040;   NaN;   0.2050;   0.6480;   0.7110
 0.1789  ; NaN  ; NaN;   0.8670;   0.8890;   NaN;   NaN;   NaN;   0.8670;   0.9250;   NaN;   0.2260;   0.6910;   0.7450
 0.1853  ; NaN  ; NaN;   0.8890;   0.9050;   NaN;   NaN;   NaN;   0.8910;   0.9380;   NaN;   0.2450;   0.7310;   0.7740
 0.1917  ; NaN  ; NaN;   0.9140;   0.9280;   NaN;   NaN;   NaN;   0.9110;   0.9460;   NaN;   0.2660;   0.7600;   0.8070
 0.1981  ; NaN  ; NaN;   0.9320;   0.9410;   NaN;   NaN;   NaN;   0.9260;   0.9630;   NaN;   0.2990;   0.7890;   0.8340
 0.2044  ; NaN  ; NaN;   0.9470;   0.9550;   NaN;   NaN;   NaN;   0.9440;   0.9740;   NaN;   0.3250;   0.8160;   0.8590
 0.2108  ; NaN  ; NaN;   0.9560;   0.9640;   NaN;   NaN;   NaN;   0.9520;   0.9830;   NaN;   0.3630;   0.8350;   0.8820
 0.2172  ; NaN  ; NaN;   0.9670;   0.9740;   NaN;   NaN;   NaN;   0.9650;   0.9880;   NaN;   0.3920;   0.8570;   0.9010
 0.2236  ; NaN  ; NaN;   0.9780;   0.9840;   NaN;   NaN;   NaN;   0.9730;   0.9920;   NaN;   0.4240;   0.8840;   0.9190
 0.2300  ; NaN  ; NaN;   0.9850;   0.9860;   NaN;   NaN;   NaN;   0.9830;   0.9930;   NaN;   0.4570;   0.9040;   0.9320
 0.2364  ; NaN  ; NaN;   0.9900;   0.9900;   NaN;   NaN;   NaN;   0.9860;   0.9940;   NaN;   0.4930;   0.9300;   0.9430
 0.2428  ; NaN  ; NaN;   0.9920;   0.9920;   NaN;   NaN;   NaN;   0.9910;   0.9950;   NaN;   0.5200;   0.9450;   0.9530
 0.2492  ; NaN  ; NaN;   0.9930;   0.9930;   NaN;   NaN;   NaN;   0.9940;   0.9960;   NaN;   0.5620;   0.9520;   0.9620
 0.2556  ; NaN  ; NaN;   0.9940;   0.9950;   NaN;   NaN;   NaN;   0.9950;   0.9980;   NaN;   0.5950;   0.9600;   0.9710
 0.2619  ; NaN  ; NaN;   0.9940;   0.9950;   NaN;   NaN;   NaN;   0.9950;   0.9980;   NaN;   0.6260;   0.9690;   0.9800
 0.2683  ; NaN  ; NaN;   0.9950;   0.9960;   NaN;   NaN;   NaN;   0.9950;   0.9990;   NaN;   0.6550;   0.9740;   0.9830


==> Simple_Power_0_6_Sims_1000_q_0_n_500_J_50.txt <==
  theta; rr_sCC;    rr_sRCC;    rr_GCC;    rr_RGCC;    rr_CCT;    rr_ARP;   rr_FSST;    rr_BCS;     rr_Bei;     rr_Gafarov;     rr_CR1;     rr_CR2;     rr_CR3;
 -0.0447  ; NaN  ; NaN;   0.0210;   0.0210;   NaN;   NaN;   NaN;   0.0020;   0.0400;   NaN;   0.0060;   0.0550;   0.0730
 -0.0383  ; NaN  ; NaN;   0.0270;   0.0280;   NaN;   NaN;   NaN;   0.0020;   0.0490;   NaN;   0.0060;   0.0650;   0.0800
 -0.0319  ; NaN  ; NaN;   0.0270;   0.0290;   NaN;   NaN;   NaN;   0.0020;   0.0580;   NaN;   0.0070;   0.0730;   0.0860
 -0.0256  ; NaN  ; NaN;   0.0320;   0.0340;   NaN;   NaN;   NaN;   0.0020;   0.0690;   NaN;   0.0070;   0.0800;   0.0980
 -0.0192  ; NaN  ; NaN;   0.0370;   0.0390;   NaN;   NaN;   NaN;   0.0030;   0.0810;   NaN;   0.0080;   0.0850;   0.1120
 -0.0128  ; NaN  ; NaN;   0.0380;   0.0390;   NaN;   NaN;   NaN;   0.0030;   0.0900;   NaN;   0.0090;   0.0950;   0.1300
 -0.0064  ; NaN  ; NaN;   0.0410;   0.0410;   NaN;   NaN;   NaN;   0.0030;   0.1000;   NaN;   0.0130;   0.1100;   0.1450
 0.0000  ; NaN  ; NaN;   0.0450;   0.0450;   NaN;   NaN;   NaN;   0.0040;   0.1120;   NaN;   0.0140;   0.1300;   0.1680
 0.0064  ; NaN  ; NaN;   0.0480;   0.0480;   NaN;   NaN;   NaN;   0.0050;   0.1230;   NaN;   0.0160;   0.1420;   0.1830
 0.0128  ; NaN  ; NaN;   0.0480;   0.0480;   NaN;   NaN;   NaN;   0.0060;   0.1440;   NaN;   0.0200;   0.1600;   0.1990
 0.0192  ; NaN  ; NaN;   0.0540;   0.0540;   NaN;   NaN;   NaN;   0.0060;   0.1580;   NaN;   0.0240;   0.1810;   0.2120
 0.0256  ; NaN  ; NaN;   0.0590;   0.0590;   NaN;   NaN;   NaN;   0.0060;   0.1790;   NaN;   0.0270;   0.1930;   0.2330
 0.0319  ; NaN  ; NaN;   0.0670;   0.0670;   NaN;   NaN;   NaN;   0.0090;   0.2040;   NaN;   0.0300;   0.2140;   0.2480
 0.0383  ; NaN  ; NaN;   0.0740;   0.0740;   NaN;   NaN;   NaN;   0.0110;   0.2250;   NaN;   0.0310;   0.2370;   0.2680
 0.0447  ; NaN  ; NaN;   0.0820;   0.0820;   NaN;   NaN;   NaN;   0.0120;   0.2450;   NaN;   0.0350;   0.2500;   0.2860
 0.0511  ; NaN  ; NaN;   0.0930;   0.0930;   NaN;   NaN;   NaN;   0.0130;   0.2730;   NaN;   0.0430;   0.2690;   0.3120
 0.0575  ; NaN  ; NaN;   0.1050;   0.1050;   NaN;   NaN;   NaN;   0.0180;   0.3000;   NaN;   0.0510;   0.2850;   0.3400
 0.0639  ; NaN  ; NaN;   0.1150;   0.1150;   NaN;   NaN;   NaN;   0.0240;   0.3340;   NaN;   0.0570;   0.3100;   0.3670
 0.0703  ; NaN  ; NaN;   0.1330;   0.1330;   NaN;   NaN;   NaN;   0.0270;   0.3590;   NaN;   0.0640;   0.3290;   0.3930
 0.0767  ; NaN  ; NaN;   0.1520;   0.1520;   NaN;   NaN;   NaN;   0.0380;   0.3890;   NaN;   0.0720;   0.3520;   0.4090
 0.0831  ; NaN  ; NaN;   0.1690;   0.1690;   NaN;   NaN;   NaN;   0.0500;   0.4290;   NaN;   0.0780;   0.3740;   0.4270
 0.0894  ; NaN  ; NaN;   0.1940;   0.1940;   NaN;   NaN;   NaN;   0.0600;   0.4600;   NaN;   0.0870;   0.3960;   0.4500
 0.0958  ; NaN  ; NaN;   0.2040;   0.2050;   NaN;   NaN;   NaN;   0.0720;   0.4990;   NaN;   0.0940;   0.4160;   0.4710
 0.1022  ; NaN  ; NaN;   0.2260;   0.2260;   NaN;   NaN;   NaN;   0.0810;   0.5300;   NaN;   0.1040;   0.4390;   0.4950
 0.1086  ; NaN  ; NaN;   0.2460;   0.2460;   NaN;   NaN;   NaN;   0.0960;   0.5550;   NaN;   0.1120;   0.4620;   0.5090
 0.1150  ; NaN  ; NaN;   0.2770;   0.2770;   NaN;   NaN;   NaN;   0.1090;   0.5930;   NaN;   0.1250;   0.4810;   0.5350
 0.1214  ; NaN  ; NaN;   0.3070;   0.3070;   NaN;   NaN;   NaN;   0.1300;   0.6150;   NaN;   0.1330;   0.5150;   0.5650
 0.1278  ; NaN  ; NaN;   0.3480;   0.3480;   NaN;   NaN;   NaN;   0.1550;   0.6440;   NaN;   0.1430;   0.5330;   0.5840
 0.1342  ; NaN  ; NaN;   0.3760;   0.3760;   NaN;   NaN;   NaN;   0.1770;   0.6740;   NaN;   0.1570;   0.5590;   0.6120
 0.1406  ; NaN  ; NaN;   0.4050;   0.4060;   NaN;   NaN;   NaN;   0.2010;   0.7030;   NaN;   0.1670;   0.5820;   0.6420
 0.1469  ; NaN  ; NaN;   0.4270;   0.4280;   NaN;   NaN;   NaN;   0.2200;   0.7370;   NaN;   0.1790;   0.6120;   0.6700
 0.1533  ; NaN  ; NaN;   0.4660;   0.4660;   NaN;   NaN;   NaN;   0.2560;   0.7600;   NaN;   0.1960;   0.6360;   0.6910
 0.1597  ; NaN  ; NaN;   0.4950;   0.4950;   NaN;   NaN;   NaN;   0.2850;   0.7820;   NaN;   0.2170;   0.6650;   0.7050
 0.1661  ; NaN  ; NaN;   0.5280;   0.5280;   NaN;   NaN;   NaN;   0.3180;   0.8070;   NaN;   0.2320;   0.6840;   0.7190
 0.1725  ; NaN  ; NaN;   0.5690;   0.5690;   NaN;   NaN;   NaN;   0.3530;   0.8310;   NaN;   0.2420;   0.7080;   0.7420
 0.1789  ; NaN  ; NaN;   0.6000;   0.6010;   NaN;   NaN;   NaN;   0.3880;   0.8490;   NaN;   0.2580;   0.7290;   0.7670
 0.1853  ; NaN  ; NaN;   0.6420;   0.6430;   NaN;   NaN;   NaN;   0.4380;   0.8700;   NaN;   0.2900;   0.7410;   0.7830
 0.1917  ; NaN  ; NaN;   0.6740;   0.6740;   NaN;   NaN;   NaN;   0.4770;   0.8890;   NaN;   0.3200;   0.7580;   0.7940
 0.1981  ; NaN  ; NaN;   0.7060;   0.7060;   NaN;   NaN;   NaN;   0.5090;   0.9050;   NaN;   0.3300;   0.7760;   0.8150
 0.2044  ; NaN  ; NaN;   0.7260;   0.7260;   NaN;   NaN;   NaN;   0.5490;   0.9200;   NaN;   0.3510;   0.7940;   0.8340
 0.2108  ; NaN  ; NaN;   0.7460;   0.7460;   NaN;   NaN;   NaN;   0.5740;   0.9420;   NaN;   0.3670;   0.8110;   0.8500
 0.2172  ; NaN  ; NaN;   0.7660;   0.7660;   NaN;   NaN;   NaN;   0.6140;   0.9540;   NaN;   0.3900;   0.8300;   0.8680
 0.2236  ; NaN  ; NaN;   0.7950;   0.7950;   NaN;   NaN;   NaN;   0.6460;   0.9590;   NaN;   0.4150;   0.8480;   0.8810
 0.2300  ; NaN  ; NaN;   0.8160;   0.8160;   NaN;   NaN;   NaN;   0.6750;   0.9680;   NaN;   0.4310;   0.8670;   0.8960
 0.2364  ; NaN  ; NaN;   0.8490;   0.8490;   NaN;   NaN;   NaN;   0.7190;   0.9730;   NaN;   0.4640;   0.8830;   0.9070
 0.2428  ; NaN  ; NaN;   0.8720;   0.8720;   NaN;   NaN;   NaN;   0.7420;   0.9780;   NaN;   0.4880;   0.8960;   0.9190
 0.2492  ; NaN  ; NaN;   0.8820;   0.8820;   NaN;   NaN;   NaN;   0.7730;   0.9810;   NaN;   0.5030;   0.9070;   0.9290
 0.2556  ; NaN  ; NaN;   0.9030;   0.9030;   NaN;   NaN;   NaN;   0.8040;   0.9860;   NaN;   0.5290;   0.9180;   0.9370
 0.2619  ; NaN  ; NaN;   0.9230;   0.9230;   NaN;   NaN;   NaN;   0.8300;   0.9870;   NaN;   0.5590;   0.9290;   0.9470
 0.2683  ; NaN  ; NaN;   0.9350;   0.9350;   NaN;   NaN;   NaN;   0.8530;   0.9870;   NaN;   0.5770;   0.9420;   0.9520


==> Simple_Power_0_6_Sims_1000_q_4_n_500_J_10.txt <==
  theta; rr_sCC;    rr_sRCC;    rr_GCC;    rr_RGCC;    rr_CCT;    rr_ARP;   rr_FSST;    rr_BCS;     rr_Bei;     rr_Gafarov;     rr_CR1;     rr_CR2;     rr_CR3;
 -0.0447  ; NaN  ; NaN;   0.0050;   0.0110;   NaN;   NaN;   NaN;   0.0020;   0.0040;   NaN;   0.0010;   0.0030;   0.0030
 -0.0383  ; NaN  ; NaN;   0.0070;   0.0130;   NaN;   NaN;   NaN;   0.0020;   0.0080;   NaN;   0.0010;   0.0040;   0.0060
 -0.0319  ; NaN  ; NaN;   0.0100;   0.0140;   NaN;   NaN;   NaN;   0.0030;   0.0090;   NaN;   0.0010;   0.0060;   0.0090
 -0.0256  ; NaN  ; NaN;   0.0120;   0.0190;   NaN;   NaN;   NaN;   0.0030;   0.0110;   NaN;   0.0010;   0.0070;   0.0110
 -0.0192  ; NaN  ; NaN;   0.0150;   0.0210;   NaN;   NaN;   NaN;   0.0050;   0.0130;   NaN;   0.0010;   0.0100;   0.0110
 -0.0128  ; NaN  ; NaN;   0.0170;   0.0280;   NaN;   NaN;   NaN;   0.0090;   0.0150;   NaN;   0.0020;   0.0110;   0.0130
 -0.0064  ; NaN  ; NaN;   0.0220;   0.0400;   NaN;   NaN;   NaN;   0.0110;   0.0170;   NaN;   0.0020;   0.0130;   0.0140
 0.0000  ; NaN  ; NaN;   0.0280;   0.0540;   NaN;   NaN;   NaN;   0.0120;   0.0230;   NaN;   0.0020;   0.0130;   0.0150
 0.0064  ; NaN  ; NaN;   0.0380;   0.0650;   NaN;   NaN;   NaN;   0.0150;   0.0320;   NaN;   0.0020;   0.0140;   0.0180
 0.0128  ; NaN  ; NaN;   0.0530;   0.0820;   NaN;   NaN;   NaN;   0.0170;   0.0410;   NaN;   0.0030;   0.0210;   0.0260
 0.0192  ; NaN  ; NaN;   0.0650;   0.1030;   NaN;   NaN;   NaN;   0.0180;   0.0550;   NaN;   0.0030;   0.0260;   0.0320
 0.0256  ; NaN  ; NaN;   0.0860;   0.1210;   NaN;   NaN;   NaN;   0.0250;   0.0670;   NaN;   0.0030;   0.0310;   0.0410
 0.0319  ; NaN  ; NaN;   0.1000;   0.1330;   NaN;   NaN;   NaN;   0.0350;   0.0900;   NaN;   0.0040;   0.0390;   0.0500
 0.0383  ; NaN  ; NaN;   0.1200;   0.1480;   NaN;   NaN;   NaN;   0.0410;   0.1040;   NaN;   0.0050;   0.0500;   0.0610
 0.0447  ; NaN  ; NaN;   0.1380;   0.1760;   NaN;   NaN;   NaN;   0.0570;   0.1180;   NaN;   0.0080;   0.0560;   0.0670
 0.0511  ; NaN  ; NaN;   0.1520;   0.2100;   NaN;   NaN;   NaN;   0.0730;   0.1410;   NaN;   0.0090;   0.0680;   0.0770
 0.0575  ; NaN  ; NaN;   0.1740;   0.2340;   NaN;   NaN;   NaN;   0.0800;   0.1650;   NaN;   0.0100;   0.0740;   0.0890
 0.0639  ; NaN  ; NaN;   0.2050;   0.2670;   NaN;   NaN;   NaN;   0.0950;   0.1830;   NaN;   0.0130;   0.0880;   0.0990
 0.0703  ; NaN  ; NaN;   0.2380;   0.2970;   NaN;   NaN;   NaN;   0.1170;   0.2240;   NaN;   0.0140;   0.1050;   0.1190
 0.0767  ; NaN  ; NaN;   0.2760;   0.3330;   NaN;   NaN;   NaN;   0.1370;   0.2530;   NaN;   0.0180;   0.1160;   0.1340
 0.0831  ; NaN  ; NaN;   0.3020;   0.3720;   NaN;   NaN;   NaN;   0.1550;   0.2910;   NaN;   0.0220;   0.1340;   0.1580
 0.0894  ; NaN  ; NaN;   0.3400;   0.4100;   NaN;   NaN;   NaN;   0.1910;   0.3320;   NaN;   0.0300;   0.1550;   0.1860
 0.0958  ; NaN  ; NaN;   0.3760;   0.4580;   NaN;   NaN;   NaN;   0.2220;   0.3630;   NaN;   0.0380;   0.1850;   0.2100
 0.1022  ; NaN  ; NaN;   0.4230;   0.5020;   NaN;   NaN;   NaN;   0.2540;   0.3930;   NaN;   0.0430;   0.2100;   0.2460
 0.1086  ; NaN  ; NaN;   0.4610;   0.5400;   NaN;   NaN;   NaN;   0.2990;   0.4360;   NaN;   0.0510;   0.2360;   0.2700
 0.1150  ; NaN  ; NaN;   0.5050;   0.5760;   NaN;   NaN;   NaN;   0.3280;   0.4890;   NaN;   0.0620;   0.2690;   0.3060
 0.1214  ; NaN  ; NaN;   0.5380;   0.6240;   NaN;   NaN;   NaN;   0.3670;   0.5300;   NaN;   0.0710;   0.3010;   0.3330
 0.1278  ; NaN  ; NaN;   0.5790;   0.6620;   NaN;   NaN;   NaN;   0.4100;   0.5700;   NaN;   0.0810;   0.3340;   0.3710
 0.1342  ; NaN  ; NaN;   0.6270;   0.7210;   NaN;   NaN;   NaN;   0.4500;   0.6190;   NaN;   0.0960;   0.3670;   0.4010
 0.1406  ; NaN  ; NaN;   0.6740;   0.7510;   NaN;   NaN;   NaN;   0.4870;   0.6650;   NaN;   0.1130;   0.4060;   0.4360
 0.1469  ; NaN  ; NaN;   0.7250;   0.7860;   NaN;   NaN;   NaN;   0.5210;   0.7090;   NaN;   0.1310;   0.4340;   0.4670
 0.1533  ; NaN  ; NaN;   0.7700;   0.8210;   NaN;   NaN;   NaN;   0.5690;   0.7530;   NaN;   0.1470;   0.4590;   0.4940
 0.1597  ; NaN  ; NaN;   0.8000;   0.8510;   NaN;   NaN;   NaN;   0.6160;   0.7960;   NaN;   0.1680;   0.4980;   0.5460
 0.1661  ; NaN  ; NaN;   0.8290;   0.8840;   NaN;   NaN;   NaN;   0.6560;   0.8270;   NaN;   0.1890;   0.5350;   0.5830
 0.1725  ; NaN  ; NaN;   0.8570;   0.9040;   NaN;   NaN;   NaN;   0.6970;   0.8490;   NaN;   0.2090;   0.5730;   0.6130
 0.1789  ; NaN  ; NaN;   0.8830;   0.9200;   NaN;   NaN;   NaN;   0.7560;   0.8730;   NaN;   0.2300;   0.6120;   0.6450
 0.1853  ; NaN  ; NaN;   0.9090;   0.9310;   NaN;   NaN;   NaN;   0.7890;   0.8930;   NaN;   0.2590;   0.6430;   0.6960
 0.1917  ; NaN  ; NaN;   0.9240;   0.9410;   NaN;   NaN;   NaN;   0.8250;   0.9160;   NaN;   0.2900;   0.6820;   0.7160
 0.1981  ; NaN  ; NaN;   0.9370;   0.9500;   NaN;   NaN;   NaN;   0.8480;   0.9320;   NaN;   0.3150;   0.7120;   0.7450
 0.2044  ; NaN  ; NaN;   0.9380;   0.9560;   NaN;   NaN;   NaN;   0.8770;   0.9470;   NaN;   0.3460;   0.7400;   0.7720
 0.2108  ; NaN  ; NaN;   0.9510;   0.9660;   NaN;   NaN;   NaN;   0.8930;   0.9550;   NaN;   0.3710;   0.7720;   0.7980
 0.2172  ; NaN  ; NaN;   0.9630;   0.9740;   NaN;   NaN;   NaN;   0.9080;   0.9620;   NaN;   0.4050;   0.8010;   0.8180
 0.2236  ; NaN  ; NaN;   0.9710;   0.9820;   NaN;   NaN;   NaN;   0.9280;   0.9750;   NaN;   0.4340;   0.8290;   0.8450
 0.2300  ; NaN  ; NaN;   0.9770;   0.9860;   NaN;   NaN;   NaN;   0.9460;   0.9780;   NaN;   0.4680;   0.8490;   0.8690
 0.2364  ; NaN  ; NaN;   0.9810;   0.9900;   NaN;   NaN;   NaN;   0.9570;   0.9800;   NaN;   0.4930;   0.8670;   0.8850
 0.2428  ; NaN  ; NaN;   0.9880;   0.9920;   NaN;   NaN;   NaN;   0.9630;   0.9870;   NaN;   0.5310;   0.8910;   0.9030
 0.2492  ; NaN  ; NaN;   0.9890;   0.9960;   NaN;   NaN;   NaN;   0.9710;   0.9900;   NaN;   0.5560;   0.9040;   0.9200
 0.2556  ; NaN  ; NaN;   0.9930;   0.9970;   NaN;   NaN;   NaN;   0.9760;   0.9920;   NaN;   0.5860;   0.9130;   0.9280
 0.2619  ; NaN  ; NaN;   0.9960;   0.9980;   NaN;   NaN;   NaN;   0.9790;   0.9960;   NaN;   0.6150;   0.9250;   0.9440
 0.2683  ; NaN  ; NaN;   0.9980;   0.9990;   NaN;   NaN;   NaN;   0.9840;   0.9970;   NaN;   0.6530;   0.9380;   0.9540


==> Simple_Power_0_6_Sims_1000_q_4_n_500_J_3.txt <==
  theta; rr_sCC;    rr_sRCC;    rr_GCC;    rr_RGCC;    rr_CCT;    rr_ARP;   rr_FSST;    rr_BCS;     rr_Bei;     rr_Gafarov;     rr_CR1;     rr_CR2;     rr_CR3;
 -0.0447  ; NaN  ; NaN;   0.0020;   0.0070;   NaN;   NaN;   NaN;   0.0030;   0.0070;   NaN;   0.0000;   0.0040;   0.0050
 -0.0383  ; NaN  ; NaN;   0.0050;   0.0090;   NaN;   NaN;   NaN;   0.0040;   0.0090;   NaN;   0.0000;   0.0050;   0.0070
 -0.0319  ; NaN  ; NaN;   0.0070;   0.0110;   NaN;   NaN;   NaN;   0.0060;   0.0120;   NaN;   0.0000;   0.0060;   0.0110
 -0.0256  ; NaN  ; NaN;   0.0070;   0.0150;   NaN;   NaN;   NaN;   0.0070;   0.0130;   NaN;   0.0000;   0.0070;   0.0130
 -0.0192  ; NaN  ; NaN;   0.0090;   0.0180;   NaN;   NaN;   NaN;   0.0090;   0.0190;   NaN;   0.0000;   0.0100;   0.0170
 -0.0128  ; NaN  ; NaN;   0.0110;   0.0300;   NaN;   NaN;   NaN;   0.0130;   0.0260;   NaN;   0.0000;   0.0150;   0.0240
 -0.0064  ; NaN  ; NaN;   0.0190;   0.0380;   NaN;   NaN;   NaN;   0.0180;   0.0340;   NaN;   0.0000;   0.0230;   0.0320
 0.0000  ; NaN  ; NaN;   0.0240;   0.0440;   NaN;   NaN;   NaN;   0.0240;   0.0390;   NaN;   0.0010;   0.0280;   0.0380
 0.0064  ; NaN  ; NaN;   0.0330;   0.0620;   NaN;   NaN;   NaN;   0.0310;   0.0480;   NaN;   0.0020;   0.0320;   0.0480
 0.0128  ; NaN  ; NaN;   0.0420;   0.0850;   NaN;   NaN;   NaN;   0.0330;   0.0680;   NaN;   0.0030;   0.0420;   0.0600
 0.0192  ; NaN  ; NaN;   0.0500;   0.1050;   NaN;   NaN;   NaN;   0.0430;   0.0890;   NaN;   0.0040;   0.0580;   0.0790
 0.0256  ; NaN  ; NaN;   0.0720;   0.1330;   NaN;   NaN;   NaN;   0.0550;   0.1100;   NaN;   0.0050;   0.0750;   0.1080
 0.0319  ; NaN  ; NaN;   0.0950;   0.1640;   NaN;   NaN;   NaN;   0.0780;   0.1350;   NaN;   0.0080;   0.0960;   0.1280
 0.0383  ; NaN  ; NaN;   0.1160;   0.1870;   NaN;   NaN;   NaN;   0.0980;   0.1670;   NaN;   0.0100;   0.1210;   0.1560
 0.0447  ; NaN  ; NaN;   0.1390;   0.2210;   NaN;   NaN;   NaN;   0.1230;   0.1930;   NaN;   0.0130;   0.1450;   0.1820
 0.0511  ; NaN  ; NaN;   0.1730;   0.2550;   NaN;   NaN;   NaN;   0.1460;   0.2270;   NaN;   0.0160;   0.1690;   0.2170
 0.0575  ; NaN  ; NaN;   0.2000;   0.2890;   NaN;   NaN;   NaN;   0.1770;   0.2570;   NaN;   0.0170;   0.2070;   0.2450
 0.0639  ; NaN  ; NaN;   0.2380;   0.3240;   NaN;   NaN;   NaN;   0.2050;   0.3010;   NaN;   0.0230;   0.2380;   0.2640
 0.0703  ; NaN  ; NaN;   0.2740;   0.3580;   NaN;   NaN;   NaN;   0.2460;   0.3350;   NaN;   0.0300;   0.2670;   0.3070
 0.0767  ; NaN  ; NaN;   0.3040;   0.4040;   NaN;   NaN;   NaN;   0.2900;   0.3720;   NaN;   0.0380;   0.2910;   0.3450
 0.0831  ; NaN  ; NaN;   0.3380;   0.4370;   NaN;   NaN;   NaN;   0.3250;   0.4140;   NaN;   0.0420;   0.3190;   0.3860
 0.0894  ; NaN  ; NaN;   0.3800;   0.4800;   NaN;   NaN;   NaN;   0.3550;   0.4520;   NaN;   0.0530;   0.3640;   0.4250
 0.0958  ; NaN  ; NaN;   0.4240;   0.5230;   NaN;   NaN;   NaN;   0.3960;   0.4900;   NaN;   0.0620;   0.4110;   0.4610
 0.1022  ; NaN  ; NaN;   0.4580;   0.5610;   NaN;   NaN;   NaN;   0.4390;   0.5350;   NaN;   0.0730;   0.4470;   0.4980
 0.1086  ; NaN  ; NaN;   0.5020;   0.6100;   NaN;   NaN;   NaN;   0.4660;   0.5690;   NaN;   0.0880;   0.4880;   0.5380
 0.1150  ; NaN  ; NaN;   0.5430;   0.6490;   NaN;   NaN;   NaN;   0.5130;   0.6170;   NaN;   0.1000;   0.5280;   0.5840
 0.1214  ; NaN  ; NaN;   0.5780;   0.6930;   NaN;   NaN;   NaN;   0.5590;   0.6620;   NaN;   0.1180;   0.5640;   0.6220
 0.1278  ; NaN  ; NaN;   0.6270;   0.7350;   NaN;   NaN;   NaN;   0.5940;   0.7000;   NaN;   0.1370;   0.6050;   0.6670
 0.1342  ; NaN  ; NaN;   0.6690;   0.7690;   NaN;   NaN;   NaN;   0.6370;   0.7360;   NaN;   0.1620;   0.6490;   0.7060
 0.1406  ; NaN  ; NaN;   0.7120;   0.8070;   NaN;   NaN;   NaN;   0.6830;   0.7700;   NaN;   0.1870;   0.6880;   0.7480
 0.1469  ; NaN  ; NaN;   0.7490;   0.8310;   NaN;   NaN;   NaN;   0.7210;   0.8010;   NaN;   0.2090;   0.7270;   0.7820
 0.1533  ; NaN  ; NaN;   0.7850;   0.8620;   NaN;   NaN;   NaN;   0.7590;   0.8390;   NaN;   0.2430;   0.7630;   0.8120
 0.1597  ; NaN  ; NaN;   0.8160;   0.8850;   NaN;   NaN;   NaN;   0.7930;   0.8670;   NaN;   0.2700;   0.7960;   0.8360
 0.1661  ; NaN  ; NaN;   0.8420;   0.9060;   NaN;   NaN;   NaN;   0.8200;   0.8980;   NaN;   0.3060;   0.8240;   0.8640
 0.1725  ; NaN  ; NaN;   0.8720;   0.9230;   NaN;   NaN;   NaN;   0.8400;   0.9160;   NaN;   0.3350;   0.8630;   0.8780
 0.1789  ; NaN  ; NaN;   0.8940;   0.9440;   NaN;   NaN;   NaN;   0.8720;   0.9330;   NaN;   0.3670;   0.8840;   0.9030
 0.1853  ; NaN  ; NaN;   0.9120;   0.9570;   NaN;   NaN;   NaN;   0.8960;   0.9450;   NaN;   0.3960;   0.9050;   0.9270
 0.1917  ; NaN  ; NaN;   0.9320;   0.9620;   NaN;   NaN;   NaN;   0.9290;   0.9580;   NaN;   0.4340;   0.9200;   0.9380
 0.1981  ; NaN  ; NaN;   0.9490;   0.9710;   NaN;   NaN;   NaN;   0.9360;   0.9690;   NaN;   0.4660;   0.9400;   0.9520
 0.2044  ; NaN  ; NaN;   0.9630;   0.9790;   NaN;   NaN;   NaN;   0.9480;   0.9770;   NaN;   0.5070;   0.9500;   0.9630
 0.2108  ; NaN  ; NaN;   0.9710;   0.9880;   NaN;   NaN;   NaN;   0.9640;   0.9860;   NaN;   0.5410;   0.9580;   0.9700
 0.2172  ; NaN  ; NaN;   0.9770;   0.9900;   NaN;   NaN;   NaN;   0.9720;   0.9910;   NaN;   0.5710;   0.9680;   0.9780
 0.2236  ; NaN  ; NaN;   0.9830;   0.9910;   NaN;   NaN;   NaN;   0.9800;   0.9930;   NaN;   0.6070;   0.9730;   0.9820
 0.2300  ; NaN  ; NaN;   0.9900;   0.9930;   NaN;   NaN;   NaN;   0.9850;   0.9940;   NaN;   0.6400;   0.9780;   0.9820
 0.2364  ; NaN  ; NaN;   0.9920;   0.9930;   NaN;   NaN;   NaN;   0.9920;   0.9950;   NaN;   0.6720;   0.9830;   0.9850
 0.2428  ; NaN  ; NaN;   0.9930;   0.9950;   NaN;   NaN;   NaN;   0.9930;   0.9960;   NaN;   0.6950;   0.9840;   0.9860
 0.2492  ; NaN  ; NaN;   0.9940;   0.9970;   NaN;   NaN;   NaN;   0.9940;   0.9970;   NaN;   0.7240;   0.9860;   0.9870
 0.2556  ; NaN  ; NaN;   0.9950;   0.9990;   NaN;   NaN;   NaN;   0.9950;   0.9980;   NaN;   0.7530;   0.9900;   0.9920
 0.2619  ; NaN  ; NaN;   0.9960;   0.9990;   NaN;   NaN;   NaN;   0.9950;   0.9980;   NaN;   0.7810;   0.9930;   0.9940
 0.2683  ; NaN  ; NaN;   0.9980;   0.9990;   NaN;   NaN;   NaN;   0.9960;   0.9990;   NaN;   0.8090;   0.9960;   0.9940


==> Simple_Power_0_6_Sims_1000_q_4_n_500_J_50.txt <==
  theta; rr_sCC;    rr_sRCC;    rr_GCC;    rr_RGCC;    rr_CCT;    rr_ARP;   rr_FSST;    rr_BCS;     rr_Bei;     rr_Gafarov;     rr_CR1;     rr_CR2;     rr_CR3;
 -0.0447  ; NaN  ; NaN;   0.0050;   0.0060;   NaN;   NaN;   NaN;   0.0010;   0.0010;   NaN;   0.0000;   0.0020;   0.0020
 -0.0383  ; NaN  ; NaN;   0.0050;   0.0080;   NaN;   NaN;   NaN;   0.0010;   0.0010;   NaN;   0.0000;   0.0020;   0.0020
 -0.0319  ; NaN  ; NaN;   0.0050;   0.0080;   NaN;   NaN;   NaN;   0.0010;   0.0010;   NaN;   0.0000;   0.0020;   0.0020
 -0.0256  ; NaN  ; NaN;   0.0060;   0.0100;   NaN;   NaN;   NaN;   0.0010;   0.0020;   NaN;   0.0000;   0.0020;   0.0020
 -0.0192  ; NaN  ; NaN;   0.0080;   0.0110;   NaN;   NaN;   NaN;   0.0010;   0.0030;   NaN;   0.0000;   0.0020;   0.0030
 -0.0128  ; NaN  ; NaN;   0.0100;   0.0160;   NaN;   NaN;   NaN;   0.0010;   0.0030;   NaN;   0.0000;   0.0030;   0.0030
 -0.0064  ; NaN  ; NaN;   0.0110;   0.0180;   NaN;   NaN;   NaN;   0.0010;   0.0060;   NaN;   0.0010;   0.0030;   0.0030
 0.0000  ; NaN  ; NaN;   0.0170;   0.0250;   NaN;   NaN;   NaN;   0.0020;   0.0080;   NaN;   0.0020;   0.0030;   0.0030
 0.0064  ; NaN  ; NaN;   0.0190;   0.0330;   NaN;   NaN;   NaN;   0.0020;   0.0100;   NaN;   0.0020;   0.0030;   0.0030
 0.0128  ; NaN  ; NaN;   0.0250;   0.0390;   NaN;   NaN;   NaN;   0.0020;   0.0130;   NaN;   0.0020;   0.0030;   0.0040
 0.0192  ; NaN  ; NaN;   0.0350;   0.0500;   NaN;   NaN;   NaN;   0.0030;   0.0140;   NaN;   0.0030;   0.0050;   0.0060
 0.0256  ; NaN  ; NaN;   0.0430;   0.0600;   NaN;   NaN;   NaN;   0.0030;   0.0180;   NaN;   0.0030;   0.0060;   0.0090
 0.0319  ; NaN  ; NaN;   0.0550;   0.0760;   NaN;   NaN;   NaN;   0.0040;   0.0210;   NaN;   0.0040;   0.0070;   0.0170
 0.0383  ; NaN  ; NaN;   0.0700;   0.1010;   NaN;   NaN;   NaN;   0.0060;   0.0280;   NaN;   0.0050;   0.0110;   0.0190
 0.0447  ; NaN  ; NaN;   0.0880;   0.1170;   NaN;   NaN;   NaN;   0.0060;   0.0380;   NaN;   0.0060;   0.0130;   0.0210
 0.0511  ; NaN  ; NaN;   0.1120;   0.1310;   NaN;   NaN;   NaN;   0.0080;   0.0510;   NaN;   0.0060;   0.0150;   0.0230
 0.0575  ; NaN  ; NaN;   0.1340;   0.1670;   NaN;   NaN;   NaN;   0.0100;   0.0620;   NaN;   0.0070;   0.0170;   0.0260
 0.0639  ; NaN  ; NaN;   0.1550;   0.1930;   NaN;   NaN;   NaN;   0.0160;   0.0850;   NaN;   0.0070;   0.0220;   0.0330
 0.0703  ; NaN  ; NaN;   0.1780;   0.2170;   NaN;   NaN;   NaN;   0.0190;   0.1070;   NaN;   0.0070;   0.0250;   0.0380
 0.0767  ; NaN  ; NaN;   0.2160;   0.2460;   NaN;   NaN;   NaN;   0.0220;   0.1280;   NaN;   0.0070;   0.0320;   0.0430
 0.0831  ; NaN  ; NaN;   0.2410;   0.2810;   NaN;   NaN;   NaN;   0.0230;   0.1550;   NaN;   0.0080;   0.0380;   0.0500
 0.0894  ; NaN  ; NaN;   0.2760;   0.3250;   NaN;   NaN;   NaN;   0.0310;   0.1820;   NaN;   0.0080;   0.0430;   0.0550
 0.0958  ; NaN  ; NaN;   0.3160;   0.3690;   NaN;   NaN;   NaN;   0.0480;   0.2150;   NaN;   0.0100;   0.0500;   0.0600
 0.1022  ; NaN  ; NaN;   0.3590;   0.4020;   NaN;   NaN;   NaN;   0.0600;   0.2550;   NaN;   0.0100;   0.0590;   0.0670
 0.1086  ; NaN  ; NaN;   0.4030;   0.4500;   NaN;   NaN;   NaN;   0.0720;   0.3030;   NaN;   0.0120;   0.0690;   0.0800
 0.1150  ; NaN  ; NaN;   0.4570;   0.5030;   NaN;   NaN;   NaN;   0.0870;   0.3260;   NaN;   0.0130;   0.0810;   0.0970
 0.1214  ; NaN  ; NaN;   0.4950;   0.5450;   NaN;   NaN;   NaN;   0.1120;   0.3720;   NaN;   0.0130;   0.0930;   0.1070
 0.1278  ; NaN  ; NaN;   0.5460;   0.5910;   NaN;   NaN;   NaN;   0.1360;   0.4220;   NaN;   0.0180;   0.0980;   0.1210
 0.1342  ; NaN  ; NaN;   0.5920;   0.6340;   NaN;   NaN;   NaN;   0.1620;   0.4770;   NaN;   0.0190;   0.1140;   0.1330
 0.1406  ; NaN  ; NaN;   0.6200;   0.6630;   NaN;   NaN;   NaN;   0.1930;   0.5120;   NaN;   0.0220;   0.1260;   0.1440
 0.1469  ; NaN  ; NaN;   0.6690;   0.7050;   NaN;   NaN;   NaN;   0.2310;   0.5580;   NaN;   0.0280;   0.1450;   0.1700
 0.1533  ; NaN  ; NaN;   0.7010;   0.7400;   NaN;   NaN;   NaN;   0.2680;   0.6060;   NaN;   0.0360;   0.1650;   0.2030
 0.1597  ; NaN  ; NaN;   0.7420;   0.7740;   NaN;   NaN;   NaN;   0.3070;   0.6490;   NaN;   0.0420;   0.1920;   0.2390
 0.1661  ; NaN  ; NaN;   0.7780;   0.8140;   NaN;   NaN;   NaN;   0.3540;   0.6980;   NaN;   0.0550;   0.2150;   0.2620
 0.1725  ; NaN  ; NaN;   0.8090;   0.8390;   NaN;   NaN;   NaN;   0.3920;   0.7360;   NaN;   0.0610;   0.2430;   0.2910
 0.1789  ; NaN  ; NaN;   0.8320;   0.8610;   NaN;   NaN;   NaN;   0.4340;   0.7680;   NaN;   0.0760;   0.2810;   0.3270
 0.1853  ; NaN  ; NaN;   0.8720;   0.8940;   NaN;   NaN;   NaN;   0.4840;   0.7950;   NaN;   0.0910;   0.3240;   0.3620
 0.1917  ; NaN  ; NaN;   0.9010;   0.9160;   NaN;   NaN;   NaN;   0.5160;   0.8280;   NaN;   0.0970;   0.3510;   0.4010
 0.1981  ; NaN  ; NaN;   0.9170;   0.9310;   NaN;   NaN;   NaN;   0.5660;   0.8590;   NaN;   0.1100;   0.3900;   0.4430
 0.2044  ; NaN  ; NaN;   0.9320;   0.9420;   NaN;   NaN;   NaN;   0.6200;   0.8880;   NaN;   0.1280;   0.4250;   0.4850
 0.2108  ; NaN  ; NaN;   0.9410;   0.9510;   NaN;   NaN;   NaN;   0.6680;   0.9040;   NaN;   0.1440;   0.4620;   0.5180
 0.2172  ; NaN  ; NaN;   0.9550;   0.9610;   NaN;   NaN;   NaN;   0.7120;   0.9220;   NaN;   0.1620;   0.5080;   0.5520
 0.2236  ; NaN  ; NaN;   0.9650;   0.9700;   NaN;   NaN;   NaN;   0.7550;   0.9370;   NaN;   0.1790;   0.5420;   0.5880
 0.2300  ; NaN  ; NaN;   0.9720;   0.9780;   NaN;   NaN;   NaN;   0.7810;   0.9520;   NaN;   0.1940;   0.5830;   0.6230
 0.2364  ; NaN  ; NaN;   0.9790;   0.9840;   NaN;   NaN;   NaN;   0.8090;   0.9650;   NaN;   0.2210;   0.6130;   0.6620
 0.2428  ; NaN  ; NaN;   0.9840;   0.9890;   NaN;   NaN;   NaN;   0.8410;   0.9730;   NaN;   0.2570;   0.6500;   0.6810
 0.2492  ; NaN  ; NaN;   0.9910;   0.9920;   NaN;   NaN;   NaN;   0.8630;   0.9770;   NaN;   0.2880;   0.6810;   0.7120
 0.2556  ; NaN  ; NaN;   0.9920;   0.9930;   NaN;   NaN;   NaN;   0.8930;   0.9820;   NaN;   0.3130;   0.7150;   0.7510
 0.2619  ; NaN  ; NaN;   0.9920;   0.9940;   NaN;   NaN;   NaN;   0.9080;   0.9870;   NaN;   0.3400;   0.7420;   0.7840
 0.2683  ; NaN  ; NaN;   0.9930;   0.9970;   NaN;   NaN;   NaN;   0.9280;   0.9900;   NaN;   0.3780;   0.7710;   0.8090

